Learning-based Control for PMSM Using Distributed Gaussian Processes with Optimal Aggregation Strategy

The growing demand for accurate control in varying and unknown environments has sparked a corresponding increase in the requirements for power supply components, including permanent magnet synchronous motors (PMSMs). To infer the unknown part of the system, machine learning techniques are widely employed, especially Gaussian process regression (GPR) due to its flexibility of continuous system modeling and its guaranteed performance. For practical implementation, distributed GPR is adopted to alleviate the high computational complexity. However, the study of distributed GPR from a control perspective remains an open problem. In this paper, a control-aware optimal aggregation strategy of distributed GPR for PMSMs is proposed based on the Lyapunov stability theory. This strategy exclusively leverages the posterior mean, thereby obviating the need for computationally intensive calculations associated with posterior variance in alternative approaches. Moreover, the straightforward calculation process of our proposed strategy lends itself to seamless implementation in high-frequency PMSM control. The effectiveness of the proposed strategy is demonstrated in the simulations.

==> DataSet_Reference.txt <==
xr yr x1 x2 x3 x4 y1 y2 y3 y4 
-3.1415926536 0.0000000000 -1.8618276797 -0.4995573648 0.8805248465 2.1940872390 0.8115838742 -0.9151377250 0.8592177335 -0.8520104608 
-3.1349817249 0.0251256281 -2.9421222290 -1.4585700534 1.0943222796 2.6453719160 0.8267517123 0.0432996849 0.1655819304 -0.1952233346 
-3.1151489388 0.0502512563 -2.1482850724 -1.4188531576 1.2808229447 3.1146302510 -0.8049191900 0.6362971077 0.7580278092 -0.1956320296 
-3.0820942952 0.0753768844 -2.7041286744 -0.2865963576 1.5533787341 2.5457455416 0.0937630384 0.4448791847 -0.9989552493 -0.6912603890 
-3.0358177942 0.1005025126 -1.6375444336 -1.3353882402 1.3594277598 2.1698119732 0.9297770704 0.3192105058 0.2251329390 -0.6777320563 
-2.9763194359 0.1256281407 -2.8940146038 -0.7561892960 1.5550101468 2.7616365492 0.9411855635 0.9459491095 0.0553601387 0.7422222438 
-2.9035992201 0.1507537688 -1.6380783272 -0.5513628739 0.7532335721 2.1217951492 -0.0292487026 0.6006611507 0.6026952110 0.3710714175 
-2.8176571469 0.1758793970 -1.8845150327 -0.8579725528 0.3578948465 2.0328439202 -0.7162273227 -0.1352169924 -0.0038114176 0.0612586077 
-2.7184932162 0.2010050251 -2.4790915801 -0.2743964485 1.4150557800 2.8783639243 0.8314710504 -0.8330603703 0.1493224383 0.1949803837 
-2.6061074282 0.2261306533 -1.8971962903 -1.3616117972 1.3276027886 2.0975021334 0.9189848528 -0.6532227738 0.4772805840 -0.4015499533 
-2.4804997827 0.2512562814 -2.1115575720 -0.9567126629 0.9204662834 2.2817270286 -0.9285766429 0.6627594857 -0.5065309480 -0.1547086936 
-2.3416702798 0.2763819095 -1.8077834590 -0.3088744914 1.0468041463 2.1356646102 0.8679864955 -0.8790576417 -0.8330343728 0.1166383997 
-2.1896189195 0.3015075377 -2.0754379655 -0.9436436873 0.9832553313 2.7371838597 0.5154802612 0.0537516610 0.3218891159 -0.1513304327 
-2.0243457018 0.3266331658 -1.9742829023 -0.9160892536 1.1462915338 2.2452268224 -0.2155459609 0.3137197819 0.7815042327 -0.7502544826 
-1.8458506267 0.3517587940 -2.1119703914 -0.5843780809 1.5429982943 1.6091771895 -0.6576266244 -0.4160318401 0.5380581707 -0.4196294697 
-1.6541336941 0.3768844221 -2.0325380520 -0.8927602541 0.9133340074 2.0695564921 -0.9363343072 -0.9690257487 0.8566261246 0.3073802679 
-1.4491949041 0.4020100503 -2.7066030460 -0.0250326432 0.9112038157 3.0739477613 -0.9076572187 -0.6656631802 -0.9660341233 0.8714617456 
-1.2310342567 0.4271356784 -2.9890184084 -1.4039520823 0.1898457703 2.2900424981 0.6469156567 -0.2551805199 0.7254214374 -0.5190432063 
-0.9996517519 0.4522613065 -2.0501584049 -1.2595926678 0.7607311809 2.7707244117 -0.3658010399 -0.0206247240 0.6897113492 0.5186547663 
-0.7550473897 0.4773869347 -1.6489873496 -1.0375213201 0.3289327368 2.7342035867 -0.9311078390 0.9032609296 0.1045826831 0.4873766830 
-0.4972872793 0.5000000000 -2.4524146250 -0.1251421392 0.9894185076 1.7371757283 -0.2368830858 -0.8946460046 -0.9360179685 0.3631208609 
-0.2341723167 0.5000000000 -1.9391216947 -0.4117715407 0.9655895808 2.2984843420 0.5903998023 -0.4617611472 -0.2751770755 -0.5756735895 
0.0289426459 0.5000000000 -2.8480538528 -0.9066076959 0.0778055932 1.7255491981 -0.0204712084 0.0957418024 -0.0208600216 0.6471489479 
0.2920576085 0.5000000000 -2.4416674862 -0.0899485348 0.3023946230 1.8457009794 0.2926260202 -0.1645117914 -0.7538325049 -0.6728601804 
0.5551725711 0.5000000000 -2.0273249829 -0.0266211234 0.3227894888 2.6169266000 0.5093733640 -0.3970901026 -0.7069701788 0.7887787507 
0.8182875337 0.5000000000 -2.7080134765 -0.4695129763 0.2969938772 2.3822040630 0.3594053537 0.3326777032 -0.9146951782 0.4054046139 
1.0814024963 0.5000000000 -2.1125671153 -0.7239384558 0.9977665546 1.8120555262 -0.6747765296 0.3962110404 -0.4362662882 0.9069141398 
1.3445174589 0.5000000000 -2.9546715325 -0.5238167287 0.8460256835 2.4204150548 -0.0032718960 -0.6437350912 0.3903260789 0.3594677964 
1.6076324216 0.5000000000 -1.6340303689 -1.3697117779 0.7840096006 1.6282293812 -0.3192285467 0.9981607895 0.0716021115 0.6184077026 
1.8707473842 0.5000000000 -2.2222562202 -1.3019999843 0.6992920808 2.7467241008 -0.5523761210 -0.9347983589 -0.7521354448 -0.7596259640 
2.1338623468 0.5000000000 -1.9615051164 -0.6892657538 0.7702514354 2.3955353430 -0.4898097691 0.7637330009 0.7059963107 -0.3483327425 
2.3969773094 0.5000000000 -2.3468371753 -0.5196582165 1.3727619590 2.4291570998 0.3981534453 -0.6191334656 -0.4594113354 -0.2022384952 
2.6600922720 0.5000000000 -1.7421650970 -0.9913035713 0.3274503366 2.2228234938 0.9185828504 -0.0785481255 0.1299591415 -0.6385244795 
2.9232072346 0.5000000000 -2.2820285092 -0.0288430392 1.0057994630 1.9719568807 -0.7227511143 -0.6871900955 -0.1659420967 -0.9589284507 
-3.0968631099 0.5000000000 -2.9070821780 -0.2269442459 0.3235455832 3.0217025862 -0.4849834918 0.2895290737 0.8958662426 0.3073997780 
-2.8337481473 0.5000000000 -1.8209970760 -0.9797493210 0.1289171506 3.0357423001 -0.4914356421 -0.6181526095 -0.7885811468 -0.6729752629 
-2.5706331847 0.5000000000 -1.8625170398 -0.8980980985 0.2231176725 3.0176525130 -0.5129500626 -0.0359558779 -0.6670791182 0.5893157708 
-2.3075182221 0.5000000000 -1.6819087677 -1.3813400477 0.9753995570 2.4777650101 -0.3000324680 0.1790149694 0.1474195297 -0.1199288085 
-2.0444032595 0.5000000000 -2.8327815563 -1.2155015503 0.0818037588 1.9754550382 -0.4978322840 -0.2307617513 0.8624027692 0.5038927877 
-1.7812882969 0.5000000000 -2.1739119392 -0.6550434582 1.1445790931 1.9299895093 -0.0534223022 -0.4963877551 0.4756833076 -0.8716258252 
-1.5181733343 0.5000000000 -2.5892071916 -1.1145731982 0.0995955568 2.7761147038 0.6616572558 0.2341817688 0.7208811261 0.3424043707 
-1.2550583717 0.5000000000 -2.2222619690 -1.1540940481 1.4677601286 2.6942495179 0.0994472166 0.6487525334 0.9687966245 0.2841216569 
-0.9919434090 0.5000000000 -1.7008682155 -0.0272322680 1.3492179382 2.2290358472 -0.4283219624 0.4604975845 0.5711179785 -0.2184758356 
-0.7288284464 0.5000000000 -1.9521853151 -1.0306355919 0.8064113634 2.8527862025 0.5074581886 0.1681386666 -0.6447950790 -0.3651442727 
-0.4657134838 0.5000000000 -2.5439897146 -1.4015131535 0.6261029174 2.8502724101 0.1356432815 0.8126163013 -0.7321374980 0.5781470299 
-0.2025985212 0.5000000000 -3.0224410142 -0.1890394875 0.0485211897 2.9095293152 -0.8920997627 0.6355211187 0.8782834121 0.0112732351 
0.0605164414 0.5000000000 -2.3078178071 -1.1612457436 0.4732904595 2.5692909015 0.5583344602 0.1887125013 -0.4089323310 0.9017888308 
0.3236314040 0.5000000000 -1.6744521016 -1.5354336288 0.5229750886 2.2681735907 -0.7401875831 -0.1494813596 -0.0658636259 -0.8799623604 
0.5867463666 0.5000000000 -2.2480865365 -1.0795786481 1.0181876759 2.9322838813 -0.0612187179 -0.6770305114 -0.9495436370 0.2623774685 
0.8498613292 0.5000000000 -3.1228969265 -1.2899910573 1.3229350532 2.1285447149 -0.3257547112 -0.1542286218 0.1180650900 0.9940065432 
1.1129762918 0.5000000000 -2.8868372796 -1.4227812274 1.3416170630 1.9229240940 0.5885690814 0.1970473375 -0.3042416113 0.3049021459 
1.3760912545 0.5000000000 -2.6527372087 -0.8310702347 0.7006170204 2.5211134048 0.0570662710 0.3918986266 -0.8915210311 -0.2255091370 
1.6392062171 0.5000000000 -2.8813922378 -0.4714150630 0.2781998635 1.7941433943 0.2039638828 0.2770615165 0.3256161239 -0.9497300286 
1.9023211797 0.5000000000 -2.7285183258 -1.5180115445 0.5196649705 2.2322779082 0.3081581970 -0.8623878018 0.7969722757 -0.6317994211 
2.1654361423 0.5000000000 -2.0589770437 -1.0687702367 0.1855977517 2.7108414510 0.4963031856 0.0617285614 0.9768358576 -0.2592746270 
2.4285511049 0.5000000000 -2.4338835656 -0.5427954130 0.8482018977 2.8927158210 -0.8323572440 -0.1847616059 0.4138348386 0.4684593824 
2.6916660675 0.5000000000 -2.7819164722 -0.2827728340 1.5699977655 2.4677616703 0.8266747230 0.4367178864 -0.4243013104 -0.6462898847 
2.9547810301 0.5000000000 -2.9022378211 -0.0492455169 0.6511304815 3.0746516328 0.6516339550 0.0626678131 -0.0703201167 -0.4693559276 
-3.0652893144 0.5000000000 -2.2959663337 -1.0600586841 1.2000209727 3.0231246009 0.9922694333 -0.7887415933 0.6364080778 -0.5524591906 
-2.8021743518 0.5000000000 -3.0187948202 -0.6111047098 0.1574276272 2.1575889837 -0.1146434604 0.5576044836 -0.6437660922 -0.8249993008 
-2.5390593892 0.5000000000 -2.9740628739 -0.9056380371 0.5649132011 2.5762890495 0.9237961617 -0.8183534284 -0.8865906219 -0.6387662245 
-2.2759444266 0.5000000000 -3.1343132313 -1.1522238879 0.8197760992 1.6415624409 0.5498209294 -0.6926865648 -0.3283020506 0.4463469584 
-2.0128294640 0.5000000000 -1.8577757567 -1.1293942298 0.2759402665 2.1165501043 0.7373894107 -0.1198297220 -0.5821066520 0.3212336490 
-1.7497145014 0.5000000000 -3.0089611376 -0.7427624443 1.4218118857 2.1737757153 -0.2004347018 -0.0851512686 0.3507823547 0.2546930049 
-1.4865995388 0.5000000000 -2.7333891793 -0.1957658351 0.7358681276 1.6048037761 0.6001369604 0.0361042167 0.8242649485 0.8211399770 
-1.2234845761 0.5000000000 -2.4639293981 -0.0885573743 0.1633809996 2.8283109235 0.8212951889 0.2754181961 0.4910921474 0.4916949687 
-0.9603696135 0.5000000000 -2.8559480095 -0.0664542039 1.1565262148 2.8480309477 -0.4723941670 -0.5185859290 0.1237228506 -0.2333873627 
-0.6972546509 0.5000000000 -2.9129805578 -0.5087458954 0.2893314118 2.5404162775 -0.7278628826 -0.4218708567 0.1944227007 0.1509897194 
-0.4341396883 0.5000000000 -1.7761116469 -0.5155225283 0.4711399223 2.4033995977 0.1594091747 0.3902809991 -0.7317541343 -0.4498604884 
-0.1710247257 0.5000000000 -2.2778742683 -1.4639935358 0.3339537077 1.9613417834 -0.7100904036 -0.4904196868 0.7898833509 -0.0967224591 
0.0920902369 0.5000000000 -1.8016545072 -1.2188750693 0.1122378159 1.9284867975 0.2441102630 0.3356654540 -0.5150268821 0.6088991672 
0.3552051995 0.5000000000 -2.5903179428 -0.2444282289 0.0844372018 3.1197652478 0.0264990797 -0.3110751774 -0.1165558859 -0.9400160995 
0.6183201621 0.5000000000 -2.5104340701 -0.3447589233 0.0208652025 2.4122156699 -0.8480666166 0.3506641315 0.7943827019 -0.8258455602 
0.8814351248 0.5000000000 -2.7647332408 -1.5602479357 0.3089099646 2.8307186154 -0.7533621303 0.2043409752 -0.8132589665 0.9782898194 
1.1445500874 0.5000000000 -2.8527109753 -0.9632575551 0.4828107969 1.6759552636 -0.5200949487 0.8319824883 -0.0878846663 0.8787967238 
1.4076650500 0.5000000000 -2.4861510742 -1.5689882505 0.1597019101 1.5993495299 -0.9006911393 -0.0751016815 0.9907794553 0.3676772275 
1.6707800126 0.5000000000 -1.7236095040 -0.9042304138 0.5216502029 2.8018867109 0.8895743794 -0.0781672679 -0.4053063682 0.0682751358 
1.9338949752 0.5000000000 -2.3705451402 -0.3610322541 0.0974604057 2.9615157002 -0.0214947232 -0.3550563856 -0.4035120562 0.7980097978 
2.1970099378 0.5000000000 -2.6111042452 -0.3381307251 0.0728083966 2.5540168506 0.8001076928 -0.0572856926 0.0108562849 -0.7242620152 
2.4601249004 0.5000000000 -2.5615811661 -1.5146203567 1.1960449859 1.9129182702 -0.7775944894 -0.6482511686 0.2621399984 -0.6357178482 
2.7232398630 0.5000000000 -1.9159755707 -0.4370614591 0.1412014748 1.6364868155 -0.2205223261 -0.0530280141 -0.8382751537 -0.7861166829 
2.9863548256 0.5000000000 -2.7619448695 -1.3309024261 1.2208865798 2.5391034888 -0.1921757088 -0.3177507859 0.8102694884 0.8793220203 
-3.0337155189 0.5000000000 -2.9900822398 -0.6167115809 0.8384470212 2.1275740870 -0.7360534148 -0.6165094891 -0.7816915759 -0.1787418199 
-2.7706005563 0.5000000000 -1.6618230459 -0.4108781590 1.2971775206 3.1170087753 0.9122690805 -0.5143008034 -0.3238045624 0.8911583781 
-2.5074855937 0.5000000000 -2.2380571053 -0.1297095402 0.4617717919 2.6336673022 -0.8804409141 -0.4618768266 0.4926268554 0.9766045246 
-2.2443706311 0.5000000000 -2.7728012281 -0.3683517125 0.0162367221 2.7753322531 -0.2936828576 -0.6226760464 -0.9031053215 -0.3266014712 
-1.9812556685 0.5000000000 -1.8516640717 -1.1191952526 1.0491601904 2.6112633200 -0.9691931247 -0.8177730726 0.2069359677 -0.5116694264 
-1.7181407059 0.5000000000 -3.0740110240 -0.6656887482 0.8263998208 2.0349780309 -0.6620199411 0.3667264866 0.4594188964 0.3603567425 
-1.4550257432 0.5000000000 -2.1219644499 -0.7122098701 1.1109511768 2.3999361891 0.4634447713 -0.1485423163 0.5627541036 -0.1768129732 
-1.1919107806 0.5000000000 -2.1241156740 -0.5585079729 0.4523531755 2.5174182261 -0.0981525871 0.2952352603 0.3850639728 0.5010401118 
-0.9287958180 0.5000000000 -2.2823530949 -0.5041993036 0.8744149320 2.4874080935 -0.4073583888 0.2715734210 -0.2069584148 0.1035850299 
-0.6656808554 0.5000000000 -1.9718319276 -0.0861203017 0.0967463936 2.4874669112 -0.6220899699 -0.5821301551 0.5603510630 0.0236398399 
-0.4025658928 0.5000000000 -2.0628083255 -0.4566592335 0.5302754936 1.7005326790 -0.6329776885 -0.5275388460 0.2157318145 0.4391402697 
-0.1394509302 0.5000000000 -2.5627784029 -1.3832491393 1.1643591382 3.1355546873 0.2512371215 0.2146078814 -0.7903735161 -0.2909313901 
0.1236640324 0.5000000000 -1.9160142644 -0.8637216858 0.2008865972 3.0964461061 -0.8377484623 -0.0825490127 0.0990802140 -0.3071024774 
0.3867789950 0.5000000000 -1.6817165842 -0.5310159420 0.7621965727 2.9633761684 0.5514253572 0.5405710296 0.7809513584 -0.0906102700 
0.6498939577 0.5000000000 -2.3769421455 -1.0206751577 1.2550038712 2.2202063938 -0.1282828228 0.3240191967 0.4686821674 -0.5645358633 
0.9130089203 0.5000000000 -2.4397863811 -0.9170959423 0.0806319382 1.7681740911 -0.3873010560 0.6838583054 -0.8542294018 -0.3821708129 
1.1761238829 0.5000000000 -2.3428291256 -0.2624536469 0.1390586085 2.7113585009 0.0215431283 -0.4871180155 0.5967017282 0.5657441460 
1.4392388455 0.5000000000 -1.8572660527 -0.6071744548 1.4812737218 2.6605953640 0.5896628338 0.1644983291 0.3674311448 -0.9803954955 
1.7023538081 0.5000000000                 
1.9654687707 0.5000000000                 
2.2285837333 0.5000000000                 
2.4916986959 0.5000000000                 
2.7548136585 0.5000000000                 
3.0179286212 0.5000000000                 
-3.0021417234 0.5000000000                 
-2.7390267608 0.5000000000                 
-2.4759117982 0.5000000000                 
-2.2127968356 0.5000000000                 
-1.9496818730 0.5000000000                 
-1.6865669103 0.5000000000                 
-1.4234519477 0.5000000000                 
-1.1603369851 0.5000000000                 
-0.8972220225 0.5000000000                 
-0.6341070599 0.5000000000                 
-0.3709920973 0.5000000000                 
-0.1078771347 0.5000000000                 
0.1552378279 0.5000000000                 
0.4183527906 0.5000000000                 
0.6814677532 0.5000000000                 
0.9445827158 0.5000000000                 
1.2076976784 0.5000000000                 
1.4708126410 0.5000000000                 
1.7339276036 0.5000000000                 
1.9970425662 0.5000000000                 
2.2601575288 0.5000000000                 
2.5232724915 0.5000000000                 
2.7863874541 0.5000000000                 
3.0495024167 0.5000000000                 
-2.9705679279 0.5000000000                 
-2.7074529653 0.5000000000                 
-2.4443380027 0.5000000000                 
-2.1812230401 0.5000000000                 
-1.9181080774 0.5000000000                 
-1.6549931148 0.5000000000                 
-1.3918781522 0.5000000000                 
-1.1287631896 0.5000000000                 
-0.8656482270 0.5000000000                 
-0.6025332644 0.5000000000                 
-0.3394183018 0.5000000000                 
-0.0763033392 0.5000000000                 
0.1868116235 0.5000000000                 
0.4499265861 0.5000000000                 
0.7130415487 0.5000000000                 
0.9761565113 0.5000000000                 
1.2392714739 0.5000000000                 
1.5023864365 0.5000000000                 
1.7655013991 0.5000000000                 
2.0286163617 0.5000000000                 
2.2917313244 0.5000000000                 
2.5548462870 0.5000000000                 
2.8179612496 0.5000000000                 
3.0810762122 0.5000000000                 
-2.9389941324 0.5000000000                 
-2.6758791698 0.5000000000                 
-2.4127642072 0.5000000000                 
-2.1496492445 0.5000000000                 
-1.8865342819 0.5000000000                 
-1.6234193193 0.5000000000                 
-1.3603043567 0.5000000000                 
-1.0971893941 0.5000000000                 
-0.8340744315 0.5000000000                 
-0.5709594689 0.5000000000                 
-0.3078445063 0.5000000000                 
-0.0447295436 0.5000000000                 
0.2183854190 0.5000000000                 
0.4815003816 0.5000000000                 
0.7446153442 0.5000000000                 
1.0077303068 0.5000000000                 
1.2708452694 0.5000000000                 
1.5339602320 0.5000000000                 
1.7970751946 0.5000000000                 
2.0601901573 0.5000000000                 
2.3233051199 0.5000000000                 
2.5864200825 0.5000000000                 
2.8495350451 0.5000000000                 
3.1126500077 0.5000000000                 
-2.9074203369 0.5000000000                 
-2.6443053743 0.5000000000                 
-2.3811904116 0.5000000000                 
-2.1180754490 0.5000000000                 
-1.8549604864 0.5000000000                 
-1.5918455238 0.5000000000                 
-1.3287305612 0.5000000000                 
-1.0656155986 0.5000000000                 
-0.8025006360 0.5000000000                 
-0.5393856734 0.5000000000                 
-0.2762707107 0.5000000000                 
-0.0131557481 0.5000000000                 
0.2499592145 0.5000000000                 
0.5130741771 0.5000000000                 
0.7761891397 0.5000000000                 
1.0393041023 0.5000000000                 
1.3024190649 0.5000000000                 
1.5655340275 0.5000000000                 
1.8286489902 0.5000000000                 
2.0917639528 0.5000000000                 
2.3548789154 0.5000000000                 
2.6179938780 0.5000000000                 


==> Error.txt <==
t4 e4 t1 e1 t2 e2 t3 e3 
0.0000000000 0.0000000001 0.0000000000 0.0000000001 0.0000000000 0.0000000001 0.0000000000 0.0000000001 
0.3602705417 1.7046650346 0.0468026930 13.8154389767 0.0475721767 11.1348529957 0.0565246850 6.9105941816 
0.3802360304 1.3205683579 0.0973393167 14.3833343380 0.0984677637 11.6473921299 0.1186814413 4.8991617363 
0.3999930359 1.4321510369 0.1473892485 12.8863835546 0.1488022857 10.7376990573 0.1751778581 3.1815457372 
0.6555502116 1.6290036396 0.1971205420 10.3355786707 0.1986428813 8.6058710178 0.2258930021 2.0149893709 
1.0091937003 1.7912497774 0.2470712311 9.0126122462 0.2484525016 6.7479227827 0.2750391681 1.1771396667 
1.1342031994 2.8488826404 0.2977354510 10.3444263001 0.2986758241 6.6599933513 0.3246167912 1.7789532105 
1.1591383761 2.5077528648 0.3486346799 13.2825220573 0.3494354586 9.0415307405 0.3745952428 2.1097205762 
1.1731902493 3.3124325690 0.3987834987 12.2349718720 0.4000849761 11.1447898497 0.4248130175 1.0578083973 
1.2572891481 2.7582145866 0.4483876072 9.2642934853 0.4497817386 8.6796498030 0.4751910892 3.0045725706 
1.2699308396 2.7347012692 0.4987242637 10.3561376966 0.4995658252 6.7442436094 0.5241833366 3.9811473960 
1.2861612434 2.4393813206 0.5497330111 13.4411087928 0.5507768612 8.9713853596 0.5722219162 1.6145592692 
1.2991908889 2.5628876861 0.5993704654 10.4508414816 0.6025535714 9.5288446200 0.6169415698 1.7883277652 
1.3163775624 2.6493252248 0.6494644935 10.1573533766 0.6524022639 6.7365078285 0.6619777744 3.4123162888 
1.3832650756 1.9763304313 0.7006167773 13.5709890330 0.7025579309 8.6961017300 0.7091899214 6.4770898483 
1.3957486281 1.7212927139 0.7500873865 10.3082527627 0.7530400553 10.6175718508 0.7570894076 2.6182922592 
1.4054067321 2.1019099797 0.8006539231 12.0176009573 0.8023655174 7.6062257786 0.8140277483 4.8091161186 
1.4167870341 1.4075383084 0.8512096409 12.4248816295 0.8532945632 10.6991157616 0.8679654743 2.6567981148 
1.4292933261 2.4215704943 0.9007566488 10.9099006650 0.9029176756 8.3286579647 0.9217585873 2.2476240680 
1.4993825040 2.0330942456 0.9519482098 13.7632836833 0.9518377118 7.6797599642 0.9731704833 3.7880206573 
1.5132786510 2.1571049931 1.0011954100 11.0813518688 1.0033028952 9.4136650948 1.0249931558 3.6302833366 
1.5298113806 1.9535082859 1.0524635205 14.2902249134 1.0530673925 8.3209917354 1.0760631952 2.7950237964 
1.5454877663 1.5247158407 1.1018778080 11.5362845925 1.1041158542 10.6685039389 1.1274145896 3.2293065674 
1.6234142225 1.9438361120 1.1530988232 14.6870335577 1.1535768624 8.4090831531 1.1769189345 2.3050145853 
1.6409055025 1.3309897578 1.2024003272 12.1215640825 1.2053993384 9.7020038256 1.2249143507 2.3255238016 
1.6534081309 1.8601328945 1.2534884476 14.8093399505 1.2551045081 8.4775180976 1.2780182292 5.4720593938 
1.6753113392 0.9878348087 1.3030091649 12.7747490300 1.3062712589 10.4394832979 1.3288951048 2.0244624306 
1.8680517164 1.0058605114 1.3538371012 14.7917672349 1.3563987185 9.3794532244 1.3780179926 5.4310102179 
2.2199944918 2.4031846254 1.4037358040 13.4997162635 1.4070656514 10.3418602126 1.4300127134 2.5673665722 
2.2527614265 3.1704586445 1.4541365268 14.6378037274 1.4574379974 10.2884338256 1.4850553618 1.9679323855 
2.3544985661 2.8338207510 1.5044420543 14.3074700577 1.5072366933 10.1660718663 1.5435937506 3.3976425963 
2.3670293163 3.0061948322 1.5545926390 14.5198080982 1.5582826715 11.3818690444 1.5936181393 1.2869551753 
2.3824584953 2.6958686438 1.6052195377 15.1581867377 1.6077010358 10.2634878178 1.6424725966 3.7724477056 
2.4627562715 2.1818645559 1.6549464193 14.5920672967 1.6590863808 12.3798504926 1.6886220213 2.2007964917 
2.4755078874 1.5347242488 1.7059321575 15.9851857821 1.7084643647 10.6048884919 1.7322488959 1.2361783946 
2.4895333887 1.8316631852 1.7552653833 14.8650334282 1.7599059106 12.5638721596 1.7816021474 1.1580043714 
2.5031049212 2.5672324493 1.8066006977 16.6690330517 1.8094013754 10.8625193020 1.8314270404 3.5823839727 
2.5645888626 2.2627613075 1.8558369846 15.2866824038 1.8594932482 12.5334648983 1.8806375660 1.6739533445 
2.5853180819 1.8051691945 1.9069612649 17.0497501491 1.9095080100 11.6230547402 1.9309789596 4.5290777407 
2.5975281695 2.2164565488 1.9564696703 15.8015398646 1.9596730633 12.1694613779 1.9774223246 3.9112470373 
2.6071652715 1.9548987585 2.0073468456 17.0690073179 2.0102581764 12.1972885908 2.0239964728 3.8039367213 
2.6174562762 1.8741564863 2.0573401429 16.3983426648 2.0587754975 11.6777021864 2.0703648035 4.2715159828 
2.6309019380 1.9905606282 2.1076937175 16.9253018431 2.1101566105 12.5313288053 2.1212245594 2.0145996982 
2.6966789733 1.5038242582 2.1580853188 17.0758169364 2.1600050705 11.9116676329 2.1728505312 3.9270832802 
2.7112451794 1.6175752242 2.2078476427 16.9195258684 2.2108875743 13.2430268682 2.2255486742 3.3493300749 
2.7265054207 1.6355256352 2.2589103267 17.8129531903 2.2605493887 12.2281206009 2.2769865143 2.8487706705 
2.7405039895 1.7492477598 2.3082592582 17.1493912817 2.3116479438 12.6080674415 2.3274466447 2.3301704665 
2.7538357745 0.9213770806 2.3595220833 18.4334258902 2.3623011813 12.4177267451 2.3774084207 1.8851409901 
2.8338213033 1.3475276239 2.4087821980 17.5186905386 2.4125217052 12.2676879509 2.4245439369 1.9587107406 
2.8465319226 1.7679425688 2.4599236526 18.6816767587 2.4636010614 13.1402513730 2.4783671969 5.4192325586 
2.8580606266 1.3699671587 2.5096149504 17.9469004058 2.5134472866 12.5328392580 2.5291499145 1.7776405633 
2.9598383013 1.8211433522 2.5602697347 18.5874407382 2.5646714529 13.7555929639 2.5781366434 4.7319546092 
3.1346358558 4.3296604022 2.6104898444 18.4560192864 2.6139207464 12.8342528957 2.6300048109 2.8044639514 
3.4347727908 3.0781599654 2.6603587581 18.5079814901 2.6648061561 13.8485133618 2.6839506640 1.3604416083 
3.5127206874 1.5610928358 2.7112710416 19.0576035077 2.7146241152 13.2464184030 2.7438705849 3.6745599681 
3.5571476955 2.6470744958 2.7607017196 18.6734157014 2.7650301971 13.6725129845 2.7941720546 1.2538370522 
3.5696284400 2.7870768571 2.8119389510 19.6306230986 2.8157358593 13.8659525013 2.8431008078 3.6311617348 
3.5997768132 1.6155698160 2.8611946481 18.9838643987 2.8655705607 13.6367195622 2.8898880136 1.8695760418 
3.6645707038 2.5405274830 2.9123514616 19.8619038774 2.9171088177 14.2578418374 2.9331904682 1.2460271960 
3.6778662333 2.2989571820 2.9620416248 19.3250196496 2.9659719231 13.7877687692 2.9822492683 1.0949289360 
3.6912461448 1.8263835178 3.0126652161 19.7526839396 3.0165532203 14.9603720436 3.0321426087 3.8498549977 
3.7047659613 2.5743743663 3.0629513028 19.7395785320 3.0660308398 14.0886084025 3.0813832966 1.4640287565 
3.7680413635 1.9120875037 3.1127290876 19.7091909354 3.1168342616 14.7641378559 3.1317276209 4.3904168887 
3.7854730103 1.9714373010 3.1637452900 20.2544336544 3.1668196257 14.3843332498 3.1783573602 3.9262314638 
3.7979814559 1.9139773210 3.2130963222 19.9113412135 3.2153770830 14.3348682610 3.2246897950 3.4650127198 
3.8076765946 2.2050525458 3.2643616258 20.6930297111 3.2666835969 14.6202185455 3.2713906776 4.6238919597 
3.8176844179 2.0773703253 3.3137562965 20.1889781868 3.3164253265 14.4127042431 3.3215439429 1.8634710495 
3.8307902170 1.9128350252 3.3646701871 20.7477964884 3.3674677101 15.1393717938 3.3734502857 3.8987325026 
3.8969595109 1.9110090734 3.4145904479 20.4727819676 3.4170751066 14.6239590261 3.4261663207 3.2080288004 
3.9116607598 1.9222284191 3.4649165965 20.6144377644 3.4681989087 14.6956657035 3.4781274827 2.8746772436 
3.9265889358 1.4906491222 3.5155028865 20.8544705187 3.5188381486 14.8101723724 3.5280027302 1.9850544456 
3.9398708485 1.5517846215 3.5650907829 20.7003114549 3.5688387207 14.5102711042 3.5783547513 1.7234509481 
3.9532598333 1.1876318469 3.6162664404 21.2996628614 3.6199593939 14.9820822370 3.6250960496 1.7808959822 
4.0324436320 1.0097772210 3.6655159627 20.9425817568 3.6696675830 14.6535066639 3.6791490495 5.3320221255 
4.0457209555 1.6180121904 3.7167028083 21.4968887916 3.7209527377 15.3204630845 3.7300164656 1.6439762817 
4.0568630838 1.2621431696 3.7663316973 21.1642648429 3.7702882747 14.8364610672 3.7789447513 4.2959448689 
4.1145563464 2.2674770171 3.8169414647 21.3645315187 3.8209700913 15.2128460768 3.8307936817 2.9442328567 
4.2483699240 2.6768263306 3.8671908403 21.4370105985 3.8712200999 15.1171974473 3.8843998631 1.1424315412 
4.6001368146 2.0277330095 3.9170903662 21.3682138610 3.9210787890 15.1145039909 3.9449112736 3.6849777835 
4.6517273034 2.9759108663 3.9681301239 21.8257812408 3.9721019228 15.6777263493 3.9952586387 1.2303404262 
4.7536291159 2.8614390337 4.0174294615 21.5792763444 4.0216249219 15.2951421320 4.0441240088 3.4805893040 
4.7671228447 2.7783661358 4.0686729974 22.0717342623 4.0732823845 15.9474277418 4.0910364556 1.7362695873 
4.7811580237 2.4500959601 4.1180810013 21.7714644923 4.1225834316 15.5448336158 4.1342854474 1.2727272593 
4.8618296169 2.3272868188 4.1688800214 21.9801534806 4.1725474890 15.9497770357 4.1831369856 1.0723881888 
4.8749435731 1.9890940216 4.2190254087 21.9679842132 4.2225569652 15.7134396665 4.2331461501 3.9432801340 
4.8881933801 2.0635210002 4.2691089082 21.9307317534 4.2726182122 15.7565615651 4.2823297867 1.3398105050 
4.9017221138 2.1628470381 4.3199745834 22.3001399769 4.3234493844 16.0655382592 4.3326665162 4.3386413471 
4.9169476114 2.0179265076 4.3693535680 22.1181154378 4.3718799213 16.0454060693 4.3794090355 3.9365744961 
4.9820089436 1.9080683342 4.4206016531 22.5461409791 4.4224225657 15.9327521990 4.4256789408 3.3527642560 
4.9949058935 2.0062058292 4.4699763536 22.2887643527 4.4726375533 15.8869382494 4.4724025670 4.7584164325 
5.0050210855 1.8759861516 4.5208127961 22.4602077095 4.5230450716 16.0192455913 4.5223782301 1.7756791989 
5.0147659045 2.0052394942 4.5708495037 22.4361181077 4.5733066064 15.9695571515 4.5743407581 3.8821353483 
5.0270637579 2.1248570188 4.6208971855 22.3985357122 4.6234910675 15.9186468274 4.6272129827 3.1491466649 
5.0432676493 2.0203404247 4.6718354759 22.7104841243 4.6750472569 15.9399162060 4.6791832193 2.9365312770 
5.1080676612 1.6698932719 4.7213191419 22.5733157300 4.7244983206 16.3004148820 4.7289857138 1.8559184110 
5.1228548401 1.7337586895 4.7724830921 22.9480310883 4.7758834558 16.0269838461 4.7794395091 1.6465275365 
5.1343212567 1.8222978489 4.8218960802 22.7257254095 4.8257696980 15.8562400892 4.8261078070 1.6919400806 
5.1488042008 1.4734188253 4.8727216284 22.8442121020 4.8764838638 15.8963115122 4.8802198513 5.2768998791 
5.2249677471 1.6121027448 4.9227810879 22.8376519846 4.9268541516 16.0393779807 4.9309481043 1.5807853670 
5.2418105593 1.4953047035 4.9728336041 22.7905265795 4.9763153921 15.9397377268 4.9800164968 4.1405368730 
5.2528146884 1.5673725666 5.0236628603 23.0805528980 5.0274872915 16.4748685278 5.0316855678 2.9103530562 
5.2674368855 1.5413945752 5.0730857823 22.9641310803 5.0766087603 16.1433099796 5.0853848291 1.0530544195 
5.3763745102 1.7528075173 5.1243425840 23.2660923750 5.1277990112 16.6910688196 5.1458707231 3.6913441864 
5.7002679781 1.4107868650 5.1738797048 23.0889073702 5.1775778348 16.3112174716 5.1963858284 1.2112921363 
5.8452777672 2.7567348666 5.2245995069 23.1497039339 5.2282582133 16.4717752116 5.2451294999 3.4360234314 
5.9491994549 3.0039720040 5.2747758215 23.1782007042 5.2792385251 16.4654271063 5.2918741425 1.6715523622 
5.9636335723 2.7064192206 5.3245943348 23.1238205875 5.3281829021 16.4100794848 5.3348802885 1.3020907325 
5.9770397046 2.6011767201 5.3756151835 23.4022589729 5.3790190288 16.9719723136 5.3838316194 1.0208018534 
6.0578346477 2.6290028983 5.4250323687 23.2980772725 5.4282193368 16.6109898078 5.4337184535 3.9879302794 
6.0699350992 2.4212053977 5.4761305430 23.5353919081 5.4792687957 17.0454708943 5.4829811604 1.2681065311 
6.0843550423 2.3618616737 5.5256960082 23.3912759611 5.5286709305 16.7777750760 5.5333232616 4.2995983529 
6.0988880993 2.4247510920 5.5763771791 23.3950682642 5.5775824770 16.6793700837 5.5801738546 3.9002782221 
6.1114145440 2.2869508767 5.6267635388 23.4713727061 5.6287215819 16.6914009412 5.6264827938 3.3708019841 
6.1777240722 2.2273953323 5.6765232702 23.4144958986 5.6783554521 16.6758715130 5.6730347350 4.7502629744 
6.1910984962 1.0483748810 5.7276045274 23.6753614108 5.7293803629 16.9745058660 5.7231051091 1.7146684194 
6.2025482994 1.9079991408 5.7768387887 23.5848080399 5.7789350149 16.8237198233 5.7750357861 3.9245477270 
6.2123478366 1.9518572373 5.8280077134 23.7467071559 5.8302125143 16.6602673962 5.8278447812 3.0741617910 
6.2246326702 1.9966526481 5.8777100859 23.6409801258 5.8807093717 16.9491920252 5.8797815752 2.9358011936 
6.2377671856 1.9723771974 5.9282755655 23.5968828165 5.9306530908 16.5708949882 5.9297743484 1.8013709801 
6.3046842664 1.8313425249 5.9786245066 23.7246673821 5.9818117915 16.6902694346 5.9801040952 1.6110202777 
6.3183120598 0.9205330075 6.0283104639 23.6733274194 6.0315404033 16.5862671715 6.0269043425 1.6424511654 
6.3312532034 1.8955920372 6.0795559941 23.9207814660 6.0827122400 16.8228672491 6.0808280936 5.2837937581 
6.3459764326 1.5701031961 6.1288438294 23.8230728488 6.1322500509 16.6192371810 6.1316174620 1.5204999336 
6.3606853137 1.7108528605 6.1798740865 23.9066838252 6.1825516438 16.6832379935 6.1805897524 4.0970016584 
6.4373176194 1.5217308411 6.2296047168 23.8473946275 6.2330811817 16.7806724171 6.2324196702 2.8828826289 
6.4493856700 1.3851615447 6.2799464416 23.7777011571 6.2827082636 16.6912009179 6.2859176252 1.0094117197 
6.4615525016 1.2507283243 6.3306180510 23.9462349561 6.3339468630 17.2062263862 6.3466540179 3.6632404036 
6.5662433321 1.4116496822 6.3802531319 23.9070700629 6.3833587004 16.8994861746 6.3971336068 1.2183961684 
6.7730525083 2.8738041255 6.4313363295 24.1142640324 6.4347193222 17.2543702042 6.4459318534 3.4037366838 
7.0377567337 3.0182028280 6.4807395653 24.0148377735 6.4846080245 17.0536299605 6.4924980759 1.6683153979 
7.1404843632 3.0056006668 6.5316669731 24.0187964251 6.5342198585 16.9899973354 6.5357994918 1.2884956246 
7.1583848935 2.7987360318 6.5816968231 24.0202770067 6.5846043849 17.1791437801 6.5845676826 1.0147803248 
7.1713668731 2.7875361180 6.6317080491 23.9487576568 6.6342054449 17.0705047212 6.6345241279 3.9573300219 
7.2418102674 1.7626313247 6.6825603573 24.1450072351 6.6854354790 17.4979619753 6.6838430631 1.2292515163 
7.2660991129 2.3196831415 6.7320079425 24.1065464638 6.7340886600 17.4305877259 6.7340711442 4.3182109151 
7.2798630051 2.2758621080 6.7832538271 24.2556779093 6.7836482158 17.0609845525 6.7809811085 3.9470178713 
7.2932927736 1.3655642023 6.8328088868 24.1684159847 6.8343771443 17.1164968813 6.8271652903 3.3501611700 
7.3059342017 2.5199194813 6.8834505886 24.1065662297 6.8843740500 17.0317983546 6.8739268168 4.7159840098 
7.3693594432 2.1882142383 6.9337270298 24.1718033397 6.9351930510 17.2385965711 6.9237764281 1.6860389940 
7.3856400581 1.9728518668 6.9834502017 24.1186549895 6.9847256916 17.2617222440 6.9757849360 3.8646875759 
7.3978980744 2.1396700286 7.0346070638 24.3165427418 7.0364155160 17.0721053152 7.0287076735 3.0769407669 
7.4075654613 1.7847621248 7.0838925673 24.2706081766 7.0862756784 17.5752057985 7.0806865901 2.9573628239 
7.4175630424 1.8095063037 7.1351281128 24.3379404747 7.1367448102 16.7873806614 7.1304732275 1.7887362373 
7.4309897391 1.8498503951 7.1847069973 24.2810263028 7.1875717654 16.9183745396 7.1808648401 1.5724527087 
7.4968934058 1.8844722106 7.2352070530 24.1904624564 7.2374224817 16.8841665403 7.2275874366 1.6217096322 
7.5112749142 2.0364286014 7.2857946276 24.3116679256 7.2885437804 17.1827418019 7.2816462431 5.2386155335 
7.5262111023 1.7887020149 7.3353352030 24.2838194748 7.3378565382 17.0218858140 7.3325302034 1.4796760562 
7.5382744707 0.9119022631 7.3864862227 24.4559426757 7.3883430242 17.1776793713 7.3814578511 4.1728547669 
7.5524678252 1.7250239028 7.4357926578 24.3967725825 7.4381947831 17.0520527562 7.4333737973 2.7797576552 
7.6310173557 0.8816949168 7.4867861779 24.3805643535 7.4882482382 17.0427812706 7.4869909179 0.9941513602 
7.6450749936 1.6707847758 7.5367290907 24.3743168347 7.5391824082 17.3110137203 7.5476235865 3.5970233750 
7.6560748102 1.3382721421 7.5869463631 24.2874643378 7.5887155169 17.1782599409 7.5979056540 1.1974100034 
7.6971819975 1.5009913330 7.6377084224 24.4501761546 7.6404948905 17.5121905438 7.6468610221 3.4126168032 
7.8471949739 2.8444763828 7.6871983230 24.4300497834 7.6897673041 17.4069157415 7.6935411809 1.7542293598 
8.1983737944 2.2283439438 7.7384589594 24.5418219062 7.7397518830 17.4732331238 7.7369155368 1.2107899429 
8.2522645158 2.9835743507 7.7878507430 24.4852778257 7.7897711030 17.3719691380 7.7858901663 0.9065951420 
8.3539189551 2.9053449950 7.8385568965 24.4032355542 7.8398217311 17.3362425646 7.8358382421 3.9222583377 
8.3674830255 2.2652968749 7.8887878425 24.4622236141 7.8905636698 17.5851008018 7.8850216704 1.2219642567 
8.3841038655 2.6519725834 7.9386547850 24.4064875687 7.9390090249 17.7365655779 7.9353707734 4.4051065852 
8.4631168720 2.3334594643 7.9896790446 24.5782380683 7.9892809011 17.3534381691 7.9821299155 3.9582879252 
8.4764862477 2.6159265544 8.0390908758 24.5534226387 8.0395114205 17.4179300426 8.0285179254 3.4987245165 
8.4895444143 2.3553198957 8.0902964970 24.5877211405 8.0898863194 17.3038254963 8.0750289201 4.5858750658 
8.5034215830 1.9976513929 8.1398899316 24.5429176501 8.1403263545 17.3899628601 8.1252612533 1.6376802016 
8.5328472963 1.4550079652 8.1902678730 24.4364704223 8.1903276162 17.4112993947 8.1771694817 3.8992475880 
8.5840545253 1.4419478326 8.2408620916 24.5553425028 8.2419758536 17.2859111962 8.2298782770 3.0452371946 
8.5967088038 2.0066991218 8.2904140595 24.5342164708 8.2915251226 17.8361099215 8.2817507091 2.8503606013 
8.6064735470 2.2639131122 8.3415663757 24.6767295039 8.3425357170 17.0622049003 8.3318967653 1.8339739224 
8.6161395625 2.0050073661 8.3909913690 24.6342867172 8.3927062560 17.0965205596 8.3822015529 1.5642824870 
8.6289202719 1.6607323974 8.4419671066 24.5881392045 8.4429219883 17.0258835972 8.4290730891 1.6122182780 
8.6698190599 0.8974472308 8.4919436737 24.5922464107 8.4938444346 17.2769927898 8.4830184777 5.2024843337 
8.7096473561 1.7407063158 8.5420183579 24.5017952711 8.5430037416 17.1992669866 8.5337921945 1.4404841039 
8.7248331804 1.6858501629 8.5929037231 24.6578455560 8.5940877959 17.4649011532 8.5828487360 4.4108195624 
8.7364324533 1.2268690744 8.6422575892 24.6499663693 8.6435630916 17.2589497387 8.6345479143 2.6588081341 
8.7506955263 1.4443403217 8.6935018586 24.7275499001 8.6941148434 17.3506297042 8.6886774585 1.0168866451 
8.8281666784 1.8326206848 8.7429566149 24.6789352684 8.7446069862 17.3823430340 8.7488839885 3.5035163716 
8.8433115606 1.5772371969 8.7937342301 24.5757913957 8.7943903165 17.3208424221 8.7992809725 1.1927395794 
8.8544259249 1.4419682733 8.8438970677 24.6443954629 8.8459946657 17.5573945052 8.8480326359 3.4457790754 
8.8701009839 1.4171868407 8.8937946724 24.5976399209 8.8950556833 17.5412279006 8.8945114142 1.8615923592 
8.9853720959 1.2926991602 8.9448904512 24.7486561643 8.9454918722 17.7734044018 8.9379907913 1.1673251819 
9.3369831297 1.5346753835 8.9941923350 24.7322855604 8.9950879942 17.5364778710 8.9869154070 0.8250112241 
9.4471348119 3.0015267206 9.0453197308 24.7258121908 9.0454591850 17.5588848283 9.0368173519 3.8637047831 
9.5503185295 2.9546344900 9.0949990136 24.7022252510 9.0959631040 17.6360274373 9.0861148921 1.2442682279 
9.5645101408 2.0006913437 9.1453117053 24.5868628482 9.1443628021 17.8360303916 9.1365243350 4.4938733963 
9.5789055135 2.4944894920 9.1960268461 24.7121572727 9.1950242168 17.5232131263 9.1832646973 3.9904908045 
9.6596225349 2.7380126008 9.2456079491 24.6988365255 9.2450635379 17.5899540527 9.2295672588 3.6005340159 
9.6723266243 2.5596042753 9.2967578963 24.8131233469 9.2955552835 17.5273094009 9.2761002602 4.5041763133 
9.6862917243 1.7013513328 9.3461845001 24.7774921497 9.3457240051 17.5207449934 9.3263562581 1.6306843864 
9.7002574050 2.2499108394 9.3970805419 24.6922045220 9.3959523383 17.4608001865 9.3781605214 3.9073017036 
9.7137550661 2.3472135715 9.4470951185 24.7229324752 9.4474755248 17.4405063926 9.4310651267 3.0013548003 
9.7800378547 2.2166109011 9.4970757266 24.6442449569 9.4968759744 17.8744230211 9.4827567318 2.7985335023 
9.7932065820 1.8188954555 9.5480123027 24.7918952154 9.5482128567 17.2738197288 9.5330069706 1.8895737723 
9.8038309777 2.0397648549 9.5973479139 24.7909125430 9.5981319628 17.2398203373 9.5830734191 1.5709971191 
9.8135083177 2.2296864170 9.6485596605 24.8266224285 9.6487619576 17.1388725712 9.6301944105 1.6122063771 
9.8260268392 1.7044122663 9.6982181363 24.7872465930 9.6992425263 17.2980479585 9.6839621275 5.1927465372 
9.8400274478 1.9385421110 9.7488131144 24.6664950213 9.7486186511 17.2537668381 9.7348889929 1.4288681592 
9.9064393295 1.8071212979 9.7991913684 24.7604135487 9.7995294779 17.5814857311 9.7838468825 4.4943411796 
9.9213575176 1.4777235180 9.8488041432 24.7329214743 9.8487876888 17.3827221041 9.8358032079 2.4870618764 
9.9330145674 1.7311015136 9.9000720008 24.8620998075 9.8997843821 17.5874228272 9.8899068637 1.0522772246 
9.9475258479 1.4904609519 9.9493256983 24.8440789149 9.9498211892 17.4533282375 9.9500141411 3.3561285219 
10.0000000000 1.0958862089 10.0000000000 24.7890780162 10.0000000000 17.4323048341 10.0000000000 1.1316157296 


==> States.txt <==
t4 p4 v4 u4 t1 p1 v1 u1 t2 p2 v2 u2 t3 p3 v3 u3 tr pr vr 
0.0000000000 0.0000000000 0.0000000000 132.6114655610 0.0000000000 0.0000000000 0.0000000000 -0.0698131701 0.0000000000 0.0000000000 0.0000000000 33.1005065127 0.0000000000 0.0000000000 0.0000000000 84.5515711284 0.0000000000 0.0000000000 0.0000000000 
0.3602705417 4.1716029415 17.3446905959 109.1858591974 0.0468026930 0.6723881926 16.2523251363 160.9664780392 0.0475721767 0.5676063947 13.6141158200 162.3580445108 0.0565246850 0.5007097265 9.8576231044 166.5049699278 0.0502512563 0.0661092871 2.6311496261 
0.3802360304 4.5317321137 18.8198862675 110.8561294238 0.0973393167 1.5813110776 19.4180828284 167.4072081920 0.0984677637 1.3444636748 16.7519783683 171.3353502766 0.1186814413 1.1547897748 11.0498390822 178.8617623599 0.1005025126 0.2644371484 5.2622992522 
0.3999930359 4.9103569043 19.7065788735 105.9750506567 0.1473892485 2.5878993758 20.4444902787 149.0133140171 0.1488022857 2.2370406954 18.4002908311 161.2272220331 0.1751778581 1.8084173372 12.1909259371 178.6656869123 0.1507537688 0.5949835838 7.8934488784 
0.6555502116 12.2530596535 35.6086550693 100.5924144539 0.1971205420 3.6014079170 20.3285233264 116.7078391552 0.1986428813 3.1659636974 18.7382802633 133.4156281427 0.2258930021 2.4599462984 13.5000647317 164.6306057459 0.2010050251 1.0577485934 10.5245985045 
1.0091937003 28.3147735153 51.6709170462 70.4867908017 0.2470712311 4.6349749360 21.4221819742 97.6129956848 0.2484525016 4.1082075606 19.2797976348 106.3920747923 0.2750391681 3.1503243074 14.5313480057 141.3002124297 0.2512562814 1.6527321772 13.1557481306 
1.1342031994 34.7562949025 49.9692283530 68.8317888755 0.2977354510 5.8060736245 25.3289875182 110.8119266286 0.2986758241 5.1262933226 21.6856661078 100.5096744866 0.3246167912 3.8960327841 15.6289637958 117.1886211783 0.3015075377 2.3799343352 15.7868977567 
1.1591383761 35.9958854248 50.3379702260 78.5372952672 0.3486346799 7.2415780158 30.9014368112 144.1174110060 0.3494354586 6.3471119744 26.7713146123 126.0606897078 0.3745952428 4.7245030629 17.7844042370 103.6033891271 0.3517587940 3.2393550673 18.4180473829 
1.1731902493 36.6951205290 49.3801943663 -112.3830231722 0.3987834987 8.8481409947 32.1827892033 128.2245946158 0.4000849761 7.8390005272 31.4790839292 147.7931169946 0.4248130175 5.7106715216 21.8602676642 113.3626689627 0.4020100503 4.2309943737 21.0491970090 
1.2572891481 40.9940719605 49.9504319119 88.6359945395 0.4483876072 10.4121677393 31.1793709078 84.9802658477 0.4497817386 9.4108281152 31.1929605904 112.0613006724 0.4751910892 6.9570836936 27.6977583550 143.2622302303 0.4522613065 5.3548522542 23.6803466351 
1.2699308396 41.6274675301 49.9615365496 89.4454903201 0.4987242637 12.0482965211 34.8649924080 95.4243326000 0.4995658252 10.9485124554 31.2555946545 80.9867642357 0.5241833366 8.4193837741 31.2338569896 140.7631516092 0.5025125628 6.6109287088 26.3114962612 
1.2861612434 42.4445394436 50.2840588681 93.0008443805 0.5497330111 13.9968109740 40.7687507300 132.3466790478 0.5507768612 12.6637197543 36.4668074397 113.4737017564 0.5722219162 9.9129215309 30.8612184546 96.7583239198 0.5527638191 7.9992237377 28.9426458873 
1.2991908889 43.1001213418 50.1250595258 91.0073915194 0.5993704654 16.0071340777 39.4843256418 86.1552846064 0.6025535714 14.6697875934 39.5574786393 126.8570094424 0.6169415698 11.3387046915 33.4474291588 80.5802177689 0.6030150754 9.5197373407 31.5737955135 
1.3163775624 43.9630963847 50.0069621764 90.8606091228 0.6494644935 17.9954651993 41.4107690139 75.9951335358 0.6524022639 16.5958224298 38.1152736566 74.1145435764 0.6619777744 12.9358821214 37.7436410966 119.8847093512 0.6532663317 11.1724695180 34.2049451396 
1.3832650756 47.3640992340 50.7291029622 96.5803710334 0.7006167773 20.3050069195 48.0246819551 120.7901665950 0.7025579309 18.6055150217 43.3677098090 91.5808729653 0.7091899214 14.8787189266 43.3799708676 115.1795710186 0.7035175879 12.9574202693 36.8360947657 
1.3957486281 47.9955910174 51.0312125930 102.8442667005 0.7500873865 22.6406412963 45.8832847414 64.3153517283 0.7530400553 20.9653340066 48.1057565530 111.3180841122 0.7570894076 16.9303445148 41.4165212681 64.4146566809 0.7537688442 14.8745895949 39.4672443918 
1.4054067321 48.4819717515 50.5536576366 96.5079098037 0.8006539231 25.0323269634 50.6607988998 87.0093788089 0.8023655174 23.2698989018 46.0978299823 56.4579869416 0.8140277483 19.3767325969 46.9826062991 111.5433910851 0.8040201005 16.9239774947 42.0983940180 
1.4167870341 49.0571255312 51.4273103280 104.7769477769 0.8512096409 27.7295293346 53.3799482550 86.8441428154 0.8532945632 25.7670495722 53.0158013753 105.2407604326 0.8679654743 21.9814290860 46.8459185307 82.0996304363 0.8542713568 19.1055839686 44.7295436441 
1.4292933261 49.6912694684 50.1699674403 -105.9248493432 0.9007566488 30.3189367216 53.2153383459 52.4457968283 0.9029176756 28.4204735737 51.6678433112 66.5956848730 0.9217585873 24.4580810278 47.8792147051 71.7237258820 0.9045226131 21.4194090167 47.3606932702 
1.4993825040 53.2880276561 50.5679661993 90.7671013713 0.9519482098 33.2584900012 59.7700762094 96.2231082509 0.9518377118 30.9123223963 52.5275868328 71.0815418536 0.9731704833 27.1109606854 53.9518795561 104.1855988319 0.9547738693 23.8654526389 49.9918428963 
1.5132786510 53.9951303953 50.4183494308 -103.6510621363 1.0011954100 36.1126122630 57.3975199944 37.3065788852 1.0033028952 33.8206662291 58.0913022534 83.9744685267 1.0249931558 29.7728689087 49.5383586041 50.2024710683 1.0050251256 26.4430537425 52.3598775598 
1.5298113806 54.8393018557 50.6357705688 87.0560989277 1.0524635205 39.2040511457 62.2891852177 97.0896524447 1.0530673925 36.6031458947 55.6460483907 48.7675021761 1.0760631952 32.4323415771 53.9909581169 110.5482950442 1.0552763819 29.0742033686 52.3598775598 
1.5454877663 55.6399981275 51.1279442261 91.4961462692 1.1018778080 42.1337532118 56.8667587774 36.1105174698 1.1041158542 39.5920353720 59.4623963194 96.0599611775 1.1274145896 35.1378937113 50.0794951896 58.2475953678 1.1055276382 31.7053529948 52.3598775598 
1.6234142225 59.6957976493 50.6235937780 75.0817426259 1.1530988232 45.1784480020 62.1117297749 99.7203038110 1.1535768624 42.3769700694 54.4083324236 42.3525227072 1.1769189345 37.5988345193 53.1766774465 83.0570653979 1.1557788945 34.3365026209 52.3598775598 
1.6409055025 60.5879883510 51.3359163524 80.9566521505 1.2024003272 48.1113311863 56.6585683902 38.4431707844 1.2053993384 45.2960855806 57.2807333355 106.1505662291 1.2249143507 40.1402111152 51.5604112836 95.8745723569 1.2060301508 36.9676522470 52.3598775598 
1.6534081309 61.2253449596 50.6967044890 71.4921634897 1.2534884476 51.1008021975 61.5050987190 97.0827131899 1.2551045081 47.9869481307 51.6745129105 49.2408403847 1.2780182292 42.7298982751 47.2636487371 58.4739923148 1.2562814070 39.5988018731 52.3598775598 
1.6753113392 62.3443043137 51.7875518466 72.3639697443 1.3030091649 54.0596437640 56.7019552408 43.4856584165 1.3062712589 50.7639020531 58.3532657531 95.2171628787 1.3288951048 45.2583423202 51.5547960180 114.8456987108 1.3065326633 42.2299514993 52.3598775598 
1.8680517164 72.6357574775 52.4074034045 58.9768531720 1.3538371012 56.9881034157 60.6040338843 90.7906768069 1.3563987185 53.6760362062 55.5086991177 55.5968877878 1.3780179926 47.7171105664 47.2165661379 63.7765287088 1.3567839196 44.8611011254 52.3598775598 
2.2199944918 91.5706591890 50.4919164377 59.9308162151 1.4037358040 59.9799248564 57.0455879076 51.8030168781 1.4070656514 56.4728893613 57.4912381029 79.0781447078 1.4300127134 50.1944990863 50.2756682274 88.6224624285 1.4070351759 47.4922507515 52.3598775598 
2.2527614265 93.2020493849 49.5290561049 60.7815699979 1.4541365268 62.8450048583 59.3026840249 79.6431670880 1.4574379974 59.4256321088 56.7721260027 70.6114884814 1.4850553618 53.0371193147 51.0400618293 85.7818525795 1.4572864322 50.1234003776 52.3598775598 
2.3544985661 98.4880485175 49.8885382218 70.6935199172 1.5044420543 65.8632378192 57.7068612491 63.5868460476 1.5072366933 62.1686214038 56.1582055714 60.8667829507 1.5435937506 55.8835236122 49.1970166438 70.4706377052 1.5075376884 52.7545500037 52.3598775598 
2.3670293163 99.1135057837 49.6769209666 71.4253385082 1.5545926390 68.6885495567 57.7800547613 65.7703254310 1.5582826715 65.1585870740 58.2371416077 86.3099881497 1.5936181393 58.4802288890 52.7739667950 106.2639186418 1.5577889447 55.3856996299 52.3598775598 
2.3824584953 99.8852013656 50.0092269200 78.4314814181 1.6052195377 71.7137073279 58.5323264540 77.0424255443 1.6077010358 67.9066048384 55.0394939468 47.7189277540 1.6424725966 60.9447723042 48.7590955802 51.1837880646 1.6080402010 58.0168492560 52.3598775598 
2.4627562715 104.0036523012 50.5604775214 95.1636718176 1.6549464193 74.5070091488 56.3562374097 52.9187759601 1.6590863808 70.8898704990 59.3752612223 98.1831570625 1.6886220213 63.3325637285 54.2680914291 100.7781808842 1.6582914573 60.6479988821 52.3598775598 
2.4755078874 104.6458501791 51.4138815222 105.3044786513 1.7059321575 77.5230172959 59.3402600425 90.0417142498 1.7084643647 73.6761302324 54.4289619531 41.0490292952 1.7322488959 65.7076644295 52.7041787544 78.9256795596 1.7085427136 63.2791485082 52.3598775598 
2.4895333887 105.3529180411 50.9599589353 100.0011757578 1.7552653833 80.3057231527 55.2560007915 43.7228509642 1.7599059106 76.6027883837 59.0504083962 103.6037878201 1.7816021474 68.2323754325 52.0973090408 58.9060945118 1.7587939698 65.9102981344 52.3598775598 
2.5031049212 106.0386820106 50.0678197935 89.7551696748 1.8066006977 83.2938200285 59.8719562739 99.5769055822 1.8094013754 79.3833836210 53.2822462322 46.8509936790 1.8314270404 70.9826786778 55.7098472510 102.8366690344 1.8090452261 68.5414477605 52.3598775598 
2.5645888626 109.1703193277 50.3653925117 100.5499057600 1.8558369846 86.0988104454 54.6945244913 40.6867645294 1.8594932482 82.1385494580 58.4476922484 94.1061440192 1.8806375660 73.5973719750 51.3144423950 46.6539305252 1.8592964824 71.1725973866 52.3598775598 
2.5853180819 110.2189718500 50.8787736571 97.9370872925 1.9069612649 89.0150102574 59.7877349115 101.7031444745 1.9095080100 85.0424853360 55.3161252916 57.6001179633 1.9309789596 76.3011779762 56.6750958885 104.9678279645 1.9095477387 73.8037470127 52.3598775598 
2.5975281695 110.8384240830 50.3879949113 95.0461057390 1.9564696703 91.8715733872 54.8063746237 45.3493350290 1.9596730633 87.7872302332 56.7268627235 76.6935194314 1.9774223246 78.9077969250 55.9508250900 52.2460474549 1.9597989950 76.4348966388 52.3598775598 
2.6071652715 111.3251361893 50.6766798280 97.3270573009 2.0073468456 94.7150413147 58.8413664425 93.6212079696 2.0102581764 90.7196301135 55.9960097845 76.1049790977 2.0239964728 81.4446493883 55.7881097195 75.3784725107 2.0100502513 79.0660462650 52.3598775598 
2.6174562762 111.8458881345 50.7599964596 96.7788339015 2.0573401429 97.6286566085 55.5425807915 57.1085244848 2.0587754975 93.2898446191 52.0130419967 57.7717538690 2.0703648035 84.0957537421 56.1995121964 87.5396435101 2.0603015075 81.6971958911 52.3598775598 
2.6309019380 112.5301570139 50.6141269776 94.5388363613 2.1076937175 100.4000821324 57.1900803288 77.2288092511 2.1101566105 96.1050633820 56.5852922959 101.4923612237 2.1212245594 86.7856276485 51.6858757280 52.9402634574 2.1105527638 84.3283455172 52.3598775598 
2.6966789733 115.9118520017 51.1506490217 97.6099667563 2.1580853188 103.3451790800 56.6502842579 72.9751808899 2.1600050705 98.8177380480 52.8852550833 44.6626108155 2.1728505312 89.5728835811 55.7497364312 106.6518188275 2.1608040201 86.9594951433 52.3598775598 
2.7112451794 116.6540962808 50.9984716505 93.2746622237 2.2078476427 106.0688166523 55.3892237518 59.0500642413 2.2108875743 101.6311466509 57.8546519877 104.4596571728 2.2255486742 92.3452475384 49.6700684980 50.3555945896 2.2110552764 89.5906447695 52.3598775598 
2.7265054207 117.4348342941 50.9658061993 90.7568280663 2.2589103267 109.0297178221 57.8881373257 90.1191578508 2.2605493887 104.4019170628 52.8118033093 49.1563702813 2.2769865143 95.0087288717 54.4215767403 105.8005117515 2.2613065327 92.2217943956 52.3598775598 
2.7405039895 118.1501239852 50.8242089159 87.9650179355 2.3082592582 111.7473433946 54.0377858739 46.0898679800 2.3116479438 107.1250044459 55.2711892457 94.3832565092 2.3274466447 97.6932722895 51.1783255646 63.3176074612 2.3115577889 94.8529440217 52.3598775598 
2.7538357745 118.8317705534 51.9420767922 100.0431354533 2.3595220833 114.6671090613 58.7164230515 102.2449711889 2.3623011813 109.8648711760 51.1134098914 76.1247659477 2.3774084207 100.1734131915 52.5774951659 75.8864111446 2.3618090452 97.4840936478 52.3598775598 
2.8338213033 122.9978755421 51.2749878860 80.9143892707 2.4087821980 117.4214801015 53.5549931624 43.1957389540 2.4125217052 112.4034790436 52.6575175871 64.2555493462 2.4245439369 102.6821732733 51.9405026212 102.9922842797 2.4120603015 100.1152432739 52.3598775598 
2.8465319226 123.6470706342 50.7747543035 -100.5399240635 2.4599236526 120.2658907683 58.4979283762 101.9743188801 2.4636010614 115.2657272525 56.5573151010 94.1647772715 2.4783671969 105.3385906783 47.2315019383 55.5822921646 2.4623115578 102.7463929001 52.3598775598 
2.8580606266 124.2362116531 51.2257255354 76.3479240507 2.5096149504 123.0925469651 54.0264350897 51.3057367038 2.5134472866 117.9502430083 52.7619014911 47.6951973067 2.5291499145 107.8485647838 51.5905117602 113.5045288327 2.5125628141 105.3775425262 52.3598775598 
2.9598383013 129.6117335143 50.7312280946 52.1939837045 2.5602697347 125.8498052740 57.0944591029 87.7992168982 2.5646714529 120.7955658896 57.6692886519 105.0270652693 2.5781366434 110.3258199737 47.8769482853 67.5095416026 2.5628140704 108.0086921523 52.3598775598 
3.1346358558 138.9560082726 56.5708534676 102.4363464725 2.6104898444 128.7367741974 55.2280977606 67.7413354450 2.6139207464 123.5155448443 52.6526385046 45.2588407345 2.6300048109 112.7919492551 49.8570006358 81.4518862592 2.6130653266 110.6398417784 52.3598775598 
3.4347727908 155.1000260824 49.6370324115 57.1020546623 2.6603587581 131.4212541442 55.0925401807 66.6488285380 2.6648061561 126.2842070953 57.3057201396 99.4018102240 2.6839506640 115.5790029559 51.7735617416 93.6075872612 2.6633165829 113.2709914046 52.3598775598 
3.5127206874 159.1593967336 53.0220208143 102.8513363081 2.7112710416 134.3399165082 56.6948019103 87.0278916170 2.7146241152 129.1038156473 53.9848715076 57.8507864232 2.7438705849 118.5150704426 48.8315440243 64.9397704937 2.7135678392 115.9021410307 52.3598775598 
3.5571476955 161.4189294354 50.0811808810 73.2347306946 2.7607017196 137.0128127145 53.4296534340 49.4992391202 2.7650301971 131.8094442693 55.8757132076 78.6494562458 2.7941720546 121.1160241684 53.1248298196 109.4566162848 2.7638190955 118.5332906568 52.3598775598 
3.5696284400 162.0429255048 49.9038964965 74.3618235396 2.8119389510 139.9005458752 57.8485350886 102.4192450866 2.8157358593 134.7141091070 55.6805292014 76.4056932787 2.8431008078 123.6046761495 48.8472490884 51.6332747789 2.8140703518 121.1644402829 52.3598775598 
3.5997768132 163.5594570257 51.3431530276 96.0849288688 2.8611946481 142.6106649364 52.7982518640 44.3732527273 2.8655705607 137.3892120415 54.0766161065 58.4627695903 2.8898880136 126.0131144445 54.0099990470 97.2836876199 2.8643216080 123.7955899090 52.3598775598 
3.6645707038 166.8973912352 50.1210780633 90.0597851847 2.9123514616 145.4206957888 57.7721652976 103.2786852024 2.9171088177 140.2983359820 56.1718373126 96.9917646621 2.9331904682 128.3783366297 53.1334933597 83.5300615024 2.9145728643 126.4267395352 52.3598775598 
3.6778662333 167.5685154522 50.3843697036 93.4498329429 2.9620416248 148.2118822165 53.3491067471 52.9391058930 2.9659719231 142.8975475997 51.8841636729 46.3471366022 2.9822492683 130.8957372260 51.7747488170 55.8366182203 2.9648241206 129.0578891613 52.3598775598 
3.6912461448 168.2432327368 50.9409929669 99.5688949165 3.0126652161 150.9288020215 56.2493706569 87.2173499033 3.0165532203 145.6782554977 57.8620155663 105.2744043832 3.0321426087 133.6422334885 56.0610562180 105.3209739082 3.0150753769 131.6890387874 52.3598775598 
3.7047659613 168.9269642487 50.0447202922 -106.7712246582 3.0629513028 153.7877423685 54.7697318360 71.4613437178 3.0660308398 148.4353294296 52.8995377629 48.6366618855 3.0813832966 136.2770039606 51.4123956696 46.7335329614 3.0653266332 134.3201884135 52.3598775598 
3.7680413635 172.1505509291 50.7529705956 103.3668655510 3.1127290876 156.4336987914 54.1078723735 64.0036346685 3.1168342616 151.1696224596 56.5654077400 93.8277103403 3.1317276209 138.9705008059 56.5905401681 102.7444841477 3.1155778894 136.9513380397 52.3598775598 
3.7854730103 173.0334951520 50.6647489021 95.1862284278 3.1637452900 159.3201724448 56.4029954966 92.2152147128 3.1668196257 153.9844252436 53.3520252365 66.4118965161 3.1783573602 141.5934544621 56.0448867644 55.6332527396 3.1658291457 139.5824876658 52.3598775598 
3.7979814559 173.6688272108 50.7199707990 98.6183662999 3.2130963222 161.9677689859 52.5557522373 47.7545936184 3.2153770830 156.4704069404 51.2728724329 69.2220372971 3.2246897950 144.1217620979 55.5035185980 70.6987617872 3.2160804020 142.2136372919 52.3598775598 
3.8076765946 174.1589946653 50.3793682086 -103.9093839304 3.2643616258 164.8076778531 57.4151177431 105.4849501750 3.2666835969 159.2398488749 55.0175402320 97.5443365659 3.2713906776 146.7933848734 56.6663265759 91.2143703283 3.2663316583 144.8447869180 52.3598775598 
3.8176844179 174.6656540420 50.5135392434 93.8544015247 3.3137562965 167.5167641674 52.2822640793 46.4202401248 3.3164253265 161.8669111669 51.7367109870 47.8672406250 3.3215439429 149.4624635162 51.6593091130 50.3425823099 3.3165829146 147.4759365441 52.3598775598 
3.8307902170 175.3332297428 50.6902707504 95.2366444628 3.3646701871 170.2595008140 56.8064075420 99.7145243289 3.3674677101 164.6436028319 56.7019476872 107.3875335078 3.3734502857 152.2577880939 55.8159849258 107.9781367725 3.3668341709 150.1070861703 52.3598775598 
3.8969595109 178.7371762265 50.6598218179 91.9235778516 3.4145904479 173.0562921065 53.3527275879 60.6414085270 3.4170751066 167.3393136698 51.5518417276 50.6297484279 3.4261663207 155.0515403301 49.7304613784 50.3948618018 3.4170854271 152.7382357964 52.3598775598 
3.9116607598 179.4873829535 50.6373973790 -101.6737760718 3.4649165965 175.7143091112 54.7820738985 77.4700889781 3.4681989087 170.0052770902 54.1127984402 97.1858940745 3.4781274827 157.7358551080 54.6000771033 103.0999538093 3.4673366834 155.3693854225 52.3598775598 
3.9265889358 180.2516421380 51.1256310348 92.4365088007 3.5155028865 178.5665067738 55.0888564674 82.4059236831 3.5188381486 172.6854529384 49.9907681046 78.2101300725 3.5280027302 160.4002215770 51.6515306205 66.1244393192 3.5175879397 158.0005350486 52.3598775598 
3.9398708485 180.9302349235 51.0418319409 90.3673037863 3.5650907829 181.1850647628 52.7137407238 54.8438520639 3.5688387207 175.1542202160 51.2822581503 64.0319642566 3.5783547513 162.9025099886 52.2545940803 72.6580065228 3.5678391960 160.6316846748 52.3598775598 
3.9532598333 181.6155246289 51.4850983662 94.6713241013 3.6162664404 184.0301338641 56.6516164008 101.8891878700 3.6199593939 177.9547509998 55.7475354231 99.3971275629 3.6250960496 165.3947489032 52.1232257728 105.6115937292 3.6180904523 163.2628343009 52.3598775598 
4.0324436320 185.7417531942 51.7227933481 86.2614654979 3.6655159627 186.6811714814 51.8017492522 45.7896622297 3.6696675830 180.5912605171 51.4931908108 47.0977289937 3.6791490495 168.0771005334 47.2790334618 54.7178171181 3.6683417085 165.8939839270 52.3598775598 
4.0457209555 186.4208556945 50.9353945508 75.3202692484 3.7167028083 189.4484590233 56.8520251223 105.2905511813 3.7209527377 183.3647388136 56.6206902740 106.5067050607 3.7300164656 170.5866523726 51.6107712518 112.6536722845 3.7185929648 168.5251335531 52.3598775598 
4.0568630838 186.9906554248 51.3475131970 78.0696345009 3.7663316973 192.1889750506 52.3871188903 54.1463349967 3.7702882747 186.0647294131 52.0319138115 51.5298318276 3.7789447513 173.0706644774 48.2934934108 69.7305243748 3.7688442211 171.1562831792 52.3598775598 
4.1145563464 190.0354099089 54.4898217976 109.6892431596 3.8169414647 194.8556673478 55.1540978880 86.5395637865 3.8209700913 188.7461298098 55.6148681614 92.1038616391 3.8307936817 175.5366365131 49.6439155923 78.1503143277 3.8190954774 173.7874328054 52.3598775598 
4.2483699240 197.1779301783 54.8759217931 90.0239794702 3.8671908403 197.6703225236 54.1200857621 75.7001157894 3.8712200999 191.5595859498 53.8566702228 69.3183360313 3.8843998631 178.3060842156 52.0490054393 96.5192569383 3.8693467337 176.4185824315 52.3598775598 
4.6001368146 216.1452641691 53.7643329193 89.1772520390 3.9170903662 200.2804329151 52.8751747527 61.1586695094 3.9210787890 194.1804483014 53.7200058816 66.2097386642 3.9449112736 181.2819430095 48.7882174494 63.6603408329 3.9195979899 179.0497320576 52.3598775598 
4.6517273034 218.7657369979 49.7242250921 62.9171891249 3.9681301239 203.1169565958 55.9643559642 98.2930384159 3.9721019228 197.0472816414 56.0034847616 92.4141805312 3.9952586387 183.8826935275 53.2284602663 110.0448901127 3.9698492462 181.6808816837 52.3598775598 
4.7536291159 224.0636582190 49.8337993351 69.2916485830 4.0174294615 205.7360457342 51.5445944687 46.9810333795 4.0216249219 199.6866920603 52.2641134915 48.6888913111 4.0441240088 186.3762166455 48.9739723614 52.5770000286 4.0201005025 184.3120313099 52.3598775598 
4.7671228447 224.7386901648 49.9111552729 73.7153769393 4.0686729974 208.5096947370 56.6316251575 106.9333496471 4.0732823845 202.5224071773 56.4053432491 106.8212536525 4.0910364556 188.7880971489 53.9200663940 95.7395153636 4.0703517588 186.9431809360 52.3598775598 
4.7811580237 225.4416864511 50.2711981382 80.9632815902 4.1180810013 211.2072504573 51.8282291494 51.6307874680 4.1225834316 205.1588919684 50.9511164504 49.7061436342 4.1342854474 191.1533416208 53.2956953427 85.0065274656 4.1206030151 189.5743305621 52.3598775598 
4.8618296169 229.5816901622 50.3639134587 92.5375713186 4.1688800214 213.8786926357 55.3444276458 92.7305146269 4.1725474890 207.7958057290 56.1140285577 97.0396376691 4.1831369856 193.6643466154 51.6637622695 54.5711822518 4.1708542714 192.2054801882 52.3598775598 
4.8749435731 230.2434898016 50.7527192141 97.5388028980 4.2190254087 216.6690535572 53.4415404593 71.6285279845 4.2225569652 210.5931595498 53.3762840427 64.5667808489 4.2331461501 196.4147410137 56.1875907116 105.8791134037 4.2211055276 194.8366298143 52.3598775598 
4.8881933801 230.9116959287 50.6441205456 96.1979681523 4.2691089082 219.2723120494 52.9704335827 66.0048983613 4.2726182122 213.2165595483 53.8834106709 72.1533538251 4.2823297867 199.0539930423 51.4814590959 46.9161187122 4.2713567839 197.4677794405 52.3598775598 
4.9017221138 231.5962536975 50.5111954787 94.5328816466 4.3199745834 222.0922615583 55.4935942109 96.4859656066 4.3234493844 216.0550155271 54.9235201181 89.7263243739 4.3326665162 201.7444018468 56.5654082232 101.8000781721 4.3216080402 200.0989290666 52.3598775598 
4.9169476114 232.3654752936 50.6646511834 97.3131312750 4.3693535680 224.6931654746 51.3334575220 48.0538797612 4.3718799213 218.5530646945 49.6911056234 53.0103443587 4.3794090355 204.3764031814 56.0923787347 57.1364012650 4.3718592965 202.7300786927 52.3598775598 
4.9820089436 235.6820809960 50.7377122619 93.6647160209 4.4206016531 227.4633054375 56.4006737042 107.7500452281 4.4224225657 221.1738055929 54.4410754423 110.5028917393 4.4256789408 206.9039474617 55.4262468916 69.1632515380 4.4221105528 205.3612283188 52.3598775598 
4.9949058935 236.3375229863 50.6120133509 97.2353008375 4.4699763536 230.1383289607 51.4665044900 50.7832060542 4.4726375533 223.8489811854 51.1679860183 51.6716867981 4.4724025670 209.5778541370 56.8471433978 92.5457388497 4.4723618090 207.9923779450 52.3598775598 
5.0050210855 236.8493537248 50.7523227213 98.3654666099 4.5208127961 232.8040431303 55.2400200184 94.8337156493 4.5230450716 226.4753651989 54.8199775698 94.0858171552 4.5223782301 212.2443296580 51.6627208811 49.3970862623 4.5226130653 210.6235275711 52.3598775598 
5.0147659045 237.3425059706 50.5939089808 95.1105870570 4.5708495037 235.5741238716 53.0679445985 70.4939347995 4.5733066064 229.2424401810 52.7575491429 72.4850393456 4.5743407581 215.0413707573 55.8454146998 108.2295522828 4.5728643216 213.2546771972 52.3598775598 
5.0270637579 237.9686163840 50.4503792010 -103.3298613526 4.6208971855 238.1630067654 52.8425403245 67.6535009469 4.6234910675 231.8075373947 51.6331566717 66.6966351844 4.6272129827 217.8505310968 49.7418538035 50.0382079219 4.6231155779 215.8858268233 52.3598775598 
5.0432676493 238.7935079033 50.5553621479 94.3006538567 4.6718354759 240.9768516353 55.1369125655 95.3993252341 4.6750472569 234.5400786765 51.9686963459 105.4023478950 4.6791832193 220.5346084468 54.7449456121 103.2230851121 4.6733668342 218.5169764494 52.3598775598 
5.1080676612 242.1299387273 50.9237358965 92.8988731849 4.7213191419 243.5697990964 51.1721236913 49.1567135194 4.7244983206 236.9767348568 48.2836554606 52.0782602598 4.7289857138 223.1991011392 51.8014944481 66.9455573883 4.7236180905 221.1481260756 52.3598775598 
5.1228548401 242.8872021088 50.8404875343 89.6895087944 4.7724830921 246.3257941670 56.2313538938 108.6947785406 4.7758834558 239.6304364772 55.3493710222 106.3488282490 4.7794395091 225.7086288701 52.1896096672 71.8369706803 4.7738693467 223.7792757017 52.3598775598 
5.1343212567 243.4719503343 50.7322227851 87.2566011567 4.8218960802 248.9916830400 51.2322732775 50.8963771362 4.8257696980 242.3400162341 51.7180413745 58.4952997869 4.8261078070 228.1988428047 52.1999819258 106.2152127166 4.8241206030 226.4104253278 52.3598775598 
5.1488042008 244.2139532316 51.1245889117 90.7443965862 4.8727216284 251.6456680375 55.0054933540 94.8690481504 4.8764838638 244.9615275719 54.0201766095 84.0744387313 4.8802198513 230.8888051617 47.3130073730 54.4805881454 4.8743718593 229.0415749539 52.3598775598 
5.2249677471 248.1855944866 50.9528509753 78.3612292612 4.9227810879 254.4074131053 52.9053475113 71.3049326225 4.9268541516 247.7484221250 53.9647982568 82.4022379924 4.9309481043 233.3914178586 51.6024627713 111.9889169133 4.9246231156 231.6727245801 52.3598775598 
5.2418105593 249.0475588750 51.0762337707 77.4554702017 4.9728336041 256.9864555572 52.5828624087 67.2645986370 4.9763153921 250.3137498302 51.9483303284 56.2876577202 4.9800164968 235.8856457961 48.4328800894 70.4302446317 4.9748743719 234.3038742062 52.3598775598 
5.2528146884 249.6101334282 50.9854183194 74.7504157993 5.0236628603 259.7830046426 55.0386756890 96.8166566103 5.0274872915 253.1213727356 56.0220084548 103.7167717344 5.0316855678 238.3442807475 49.6516919233 77.7774576447 5.0251256281 236.9350238323 52.3598775598 
5.2674368855 250.3594563454 51.0061189843 69.9532373059 5.0730857823 262.3669866996 50.9494213920 49.0833825554 5.0766087603 255.7435619739 51.3692671913 46.6903812980 5.0853848291 241.1194731122 52.1374001044 97.0658639516 5.0753768844 239.5661734584 52.3598775598 
5.3763745102 256.1009841202 50.7875192344 -100.4465641891 5.1243425840 265.1128671699 55.9791868034 108.1778497455 5.1277990112 258.4854209464 56.4805023786 104.8350922315 5.1458707231 244.0977903621 48.7655115380 62.9646487988 5.1256281407 242.1973230845 52.3598775598 
5.7002679781 273.6679582926 52.0790978528 60.8050995491 5.1738797048 267.7821189508 51.1723824777 52.6017606121 5.1775778348 261.2286102707 52.3418997358 56.1150178351 5.1963858284 246.7077423511 53.2644819678 110.0502591617 5.1758793970 244.8284727107 52.3598775598 
5.8452777672 281.2729390344 49.9820672949 65.1945500456 5.2245995069 270.4165605711 54.6403176991 92.9193981456 5.2282582133 263.8834192810 54.6457132624 85.1816270316 5.2451294999 249.1973402960 49.0051352190 52.5556736621 5.2261306533 247.4596223368 52.3598775598 
5.9491994549 286.6714831147 49.6773856183 66.3805295848 5.2747758215 273.1789016240 52.8861966836 73.3554220871 5.2792385251 266.6963372269 52.9171717714 80.9804078474 5.2918741425 251.6006125860 53.8784125926 94.8664051085 5.2763819095 250.0907719629 52.3598775598 
5.9636335723 287.3938940179 49.9964666354 73.8073541690 5.3245943348 275.7380298409 52.1492385355 64.4284900725 5.3281829021 269.1985660687 51.6683048702 57.2792954093 5.3348802885 253.9542286652 53.3868430163 85.8393845513 5.3266331658 252.7219215890 52.3598775598 
5.9770397046 288.0653794758 50.1001144545 78.1565539256 5.3756151835 278.5315040404 55.0692711684 99.3090628618 5.3790190288 271.9913524475 56.2228034097 103.0829421904 5.3838316194 256.4728411567 51.6739643538 54.5641288568 5.3768844221 255.3530712152 52.3598775598 
6.0578346477 292.2103619100 50.0221693520 88.2767259052 5.4250323687 281.1154058136 50.7345383480 48.7133400143 5.4282193368 274.6175376261 51.2911905636 46.8536044201 5.4337184535 259.2158133673 56.2479313406 106.0698073442 5.4271356784 257.9842208413 52.3598775598 
6.0699350992 292.8196983030 50.2448862332 91.6393452243 5.4761305430 283.8337480464 55.7895230011 107.9738148409 5.4792687957 277.3420806030 56.1084555377 105.3235168613 5.4829811604 261.8630638560 51.5253186712 47.0778559610 5.4773869347 260.6153704674 52.3598775598 
6.0843550423 293.5480316117 50.2979486786 92.3305001051 5.5256960082 286.5082232023 51.2181512565 55.1693676013 5.5286709305 280.0329920414 51.1267517481 59.6604205702 5.5333232616 264.5530688967 56.5394360002 101.1357488321 5.5276381910 263.2465200935 52.3598775598 
6.0988880993 294.2830970042 50.2124283440 91.1061840220 5.5763771791 289.1247615073 54.1526860299 89.1581292865 5.5775824770 282.4718087866 50.8425627997 81.2174167276 5.5801738546 267.1925273595 56.0724987871 57.0797342074 5.5778894472 265.8776697196 52.3598775598 
6.1114145440 294.9158287697 50.3564141815 93.1580921758 5.6267635388 291.8947230339 53.1517210503 78.3584572130 5.6287215819 285.1925586197 53.4866635436 92.3449665944 5.6264827938 269.7235958484 55.4692479018 69.3430737417 5.6281407035 268.5088193458 52.3598775598 
6.1777240722 298.2950856949 50.3747100459 89.6989704149 5.6765232702 294.4465710199 51.6739427347 60.7606071506 5.6783554521 287.7442047550 50.8365384872 52.0449576136 5.6730347350 272.3885948453 56.8572947373 92.1939728564 5.6783919598 271.1399689719 52.3598775598 
6.1910984962 298.9738201213 52.0109355005 112.3704292665 5.7276045274 297.2273315799 55.1481550878 102.0007658684 5.7293803629 290.4812696851 55.5525458757 108.4852408255 5.7231051091 275.0631393096 51.6985315004 49.3414178239 5.7286432161 273.7711185980 52.3598775598 
6.2025482994 299.5544666250 50.7166876661 98.2509659565 5.7768387887 299.8082927508 50.5293121565 48.1346735093 5.7789350149 293.1086458060 50.3585228019 51.0300279573 5.7750357861 277.8587682463 55.9167467922 108.8563195754 5.7788944724 276.4022682241 52.3598775598 
6.2123478366 300.0504936188 50.6562975060 96.1665694066 5.8280077134 302.5076816801 55.5322578976 106.6369757959 5.8302125143 295.7320284988 53.1235875388 100.3321730410 5.8278447812 280.6676442358 49.8000931583 50.4461913594 5.8291457286 279.0334178502 52.3598775598 
6.2246326702 300.6754454969 50.5953503807 94.1754540448 5.8777100859 305.1970842107 51.3843069424 58.8241639358 5.8807093717 298.3516001262 49.0272096168 80.3312148183 5.8797815752 283.3498105541 54.7778003744 102.7094391083 5.8793969849 281.6645674764 52.3598775598 
6.2377671856 301.3441537681 50.6127725115 94.5872279609 5.9282755655 307.7925869868 53.5119327601 83.2991348601 5.9306530908 300.7666372365 50.1162693183 64.1564519424 5.9297743484 286.0261896266 51.8371815371 66.9894987624 5.9296482412 284.2957171025 52.3598775598 
6.3046842664 304.7870385097 50.7401005436 91.4332518652 5.9786245066 310.5563875557 53.5201339322 84.2450563575 5.9818117915 303.5133733475 54.9607229340 103.1299336933 5.9801040952 288.5304329124 52.1186221921 70.8609793303 5.9798994975 286.9268667286 52.3598775598 
6.3183120598 305.4842309186 51.9791816118 102.9226211899 6.0283104639 313.1052366681 51.1734264116 56.5154584350 6.0315404033 306.1144917816 50.5182895730 48.2716888980 6.0269043425 291.0284734214 52.2785972139 106.7730863263 6.0301507538 289.5580163547 52.3598775598 
6.3312532034 306.1452734552 50.6515765350 -101.7195098556 6.0795559941 315.8745318500 55.3776370335 106.1384856617 6.0827122400 308.8171723195 55.6043181205 106.7229377530 6.0808280936 293.7109504312 47.2933154223 53.9103450230 6.0804020101 292.1891659809 52.3598775598 
6.3459764326 306.8994075745 51.0117213093 89.6088662145 6.1288438294 318.4705629138 50.4326288353 48.5488969759 6.1322500509 311.5028225606 51.5379410635 57.6756956496 6.1316174620 296.2169603605 51.6529303088 112.2887090957 6.1306532663 294.8203156070 52.3598775598 
6.3606853137 307.6511995109 50.8404898652 86.5360661554 6.1798740865 321.1380632258 55.1733711120 103.8279721791 6.1825516438 314.1032411132 54.3381476209 83.9289389784 6.1805897524 298.7078728359 48.4656284220 70.3239732462 6.1809045226 297.4514652331 52.3598775598 
6.4373176194 311.6472531499 51.0473535696 77.6859695859 6.2296047168 323.8391314163 51.6810108880 63.7316260897 6.2330811817 316.8957628287 53.8727738333 81.0517466734 6.2324196702 301.1753642641 49.6659655819 77.6766776903 6.2311557789 300.0826148592 52.3598775598 
6.4493856700 312.2644837445 51.1988108888 77.8251364046 6.2799464416 326.4103438131 52.8298656403 76.7037705433 6.2827082636 319.4694472561 52.0108178563 57.5077178226 6.2859176252 303.9411488017 52.1690530046 97.2311814613 6.2814070352 302.7137644853 52.3598775598 
6.4615525016 312.8871124231 51.3522519152 76.6653812548 6.3306180510 329.1841242036 53.9455541224 90.5242769945 6.3339468630 322.2833106579 55.9916846954 103.0081347912 6.3466540179 306.9337132539 48.7858717503 62.9453227196 6.3316582915 305.3449141115 52.3598775598 
6.5662433321 318.4127138226 51.1865918447 56.8946455513 6.3802531319 331.7369740375 50.6752221509 52.0634911832 6.3833587004 324.9125640808 51.2144393209 46.6805473844 6.3971336068 309.5430987959 53.3041948917 110.2725386264 6.3819095477 307.9760637376 52.3598775598 
6.7730525083 329.5910967694 55.0001234807 74.6892660216 6.4313363295 334.4728192045 55.5012462160 108.7746732267 6.4347193222 327.6512963814 55.7893316993 106.2847237400 6.4459318534 312.0359000412 49.0305120956 52.5926586870 6.4321608040 310.6072133637 52.3598775598 
7.0377567337 343.7281326601 49.6923260707 58.9417853209 6.4807395653 337.0928147751 50.4912021536 50.5458138033 6.4846080245 330.3338501434 50.7823206655 59.5044881443 6.4924980759 314.4310999443 53.8900858342 94.8332473409 6.4824120603 313.2383629898 52.3598775598 
7.1404843632 349.0666127742 49.6855231226 64.8269625978 6.5316669731 339.7295370005 54.6203237065 98.5200278367 6.5342198585 332.8727851375 53.8809415867 82.4962145436 6.5357994918 316.8011066002 53.3949342788 85.6597953674 6.5326633166 315.8695126160 52.3598775598 
7.1583848935 349.9618165262 49.8971371088 71.2292560436 6.5816968231 342.4560016446 52.1221541522 70.0874351759 6.5846043849 335.6685332903 54.2084786844 83.3752996619 6.5845676826 319.3105697656 51.6481595085 53.9797474772 6.5829145729 318.5006622421 52.3598775598 
7.1713668731 350.6113626570 49.8937284983 74.4781851738 6.6317080491 345.0027672234 52.0942529254 69.2831469341 6.6342054449 338.2438302531 51.6958356561 55.3059560076 6.6345241279 322.0588006205 56.2235481190 105.6191592444 6.6331658291 321.1318118682 52.3598775598 
7.2418102674 354.2333935243 51.1003149990 98.4351696534 6.6825603573 347.7734768340 54.4384297590 97.3524698509 6.6854354790 341.0375717626 55.7372440288 105.6595682341 6.6838430631 324.7087452899 51.5485548036 47.1213875673 6.6834170854 323.7629614943 52.3598775598 
7.2660991129 355.4572086211 50.3657618506 92.8223780185 6.7320079425 350.3303687105 50.3569692340 49.5209128491 6.7340886600 343.5895694497 49.3769283663 50.2599613657 6.7340711442 327.3944778010 56.5655836884 101.2392981547 6.7336683417 326.3941111204 52.3598775598 
7.2798630051 356.1527061411 50.4017767714 93.5587080486 6.7832538271 353.0457651032 55.4707249894 109.3958510143 6.7836482158 346.0715430754 52.4895351565 102.8525202981 6.7809811085 330.0378481982 56.1306006822 57.1207882819 6.7839195980 329.0252607466 52.3598775598 
7.2932927736 356.8304464246 51.5997810836 106.9453713337 6.8328088868 355.6940587002 50.6656693773 53.6941804635 6.8343771443 348.7731626383 51.7591215534 69.8003077466 6.8271652903 332.5624834114 55.4588043799 69.0123028233 6.8341708543 331.6564103727 52.3598775598 
7.3059342017 357.4694808777 50.0983866857 -106.2398601533 6.8834505886 358.2929641045 53.9162421491 91.2662767768 6.8843740500 351.3154126225 52.1392316832 70.3728849991 6.8739268168 335.2401965126 56.8302236374 91.7824608297 6.8844221106 334.2875599988 52.3598775598 
7.3693594432 360.7016315677 50.4254172377 98.6309179390 6.9337270298 361.0384945169 52.7053092397 77.8924735692 6.9351930510 354.0814362569 54.2422436325 96.7676659814 6.9237764281 337.9022250423 51.7059894219 49.2843327953 6.9346733668 336.9187096249 52.3598775598 
7.3856400581 361.5264823516 50.6564405677 94.9903916204 6.9834502017 363.5702524684 51.3521601188 61.6274588550 6.9847256916 356.6286551653 49.9255624758 50.3932188238 6.9757849360 340.7035644309 55.8629538680 107.9298487723 6.9849246231 339.5498592511 52.3598775598 
7.3978980744 362.1492745304 50.4558638063 95.5697860731 7.0346070638 366.3376991549 54.8716012103 103.2801359460 7.0364155160 359.3056869057 53.0087226206 112.7273871840 7.0287076735 343.5174011764 49.7788475718 49.9653853419 7.0351758794 342.1810088772 52.3598775598 
7.4075654613 362.6382586950 50.8546403246 99.1417577033 7.0838925673 368.9060761062 50.1995034670 48.6909557499 7.0862756784 361.8171349052 47.7525235740 64.0348038739 7.0806865901 346.2044013440 54.8205471762 104.0240679799 7.0854271357 344.8121585033 52.3598775598 
7.4175630424 363.1446725430 50.8148525269 97.2311273365 7.1351281128 371.5895570407 55.1708827218 106.6956740134 7.1367448102 364.2860590386 52.2346233643 83.7075988151 7.1304732275 348.8694963531 51.7996153699 66.4860052850 7.1356783920 347.4433081294 52.3598775598 
7.4309897391 363.8289339971 50.7568422201 95.9269040750 7.1847069973 374.2602932730 51.1298979211 60.0494640742 7.1875717654 367.0462430066 53.4091695332 86.2576422354 7.1808648401 351.3777089147 52.2476666854 71.9952031425 7.1859296482 350.0744577555 52.3598775598 
7.4968934058 367.2198435515 50.6848126685 92.1866038953 7.2352070530 376.8338295349 53.0975343435 82.5342858567 7.2374224817 369.5983473938 50.9805505231 55.6764477529 7.2275874366 353.8722270394 52.2309000520 105.9708688731 7.2361809045 352.7056073817 52.3598775598 
7.5112749142 367.9537609358 50.5067023813 -103.2584070744 7.2857946276 379.5952290787 53.3412357119 86.1284040617 7.2885437804 372.3524861996 55.4359156895 106.8084280715 7.2816462431 356.5606275340 47.3330436975 54.3230898284 7.2864321608 355.3367570078 52.3598775598 
7.5262111023 368.7186353651 50.7738795441 88.5212526031 7.3353352030 382.1258544225 50.7222780239 55.1518102395 7.3378565382 374.9598700232 50.5987844812 48.5533881365 7.3325302034 359.0737778718 51.6978873688 112.7216383211 7.3366834171 357.9679066339 52.3598775598 
7.5382744707 369.3344829184 51.9435018242 100.5941297471 7.3864862227 384.8664652641 55.1963901372 107.7654496445 7.3883430242 377.6067245548 55.2434131748 102.0861999520 7.3814578511 361.5614674920 48.3783861575 69.6566249876 7.3869346734 360.5990562600 52.3598775598 
7.5524678252 370.0615116459 50.8290515341 87.0749412850 7.4357926578 387.4614768882 50.2368422831 49.9929428239 7.4381947831 380.3350467778 52.3251755902 64.5694951260 7.4333737973 364.0344242672 49.7676978414 78.6532226022 7.4371859296 363.2302058862 52.3598775598 
7.6310173557 374.1556350534 51.9421123891 88.9903417081 7.4867861779 390.1007177862 54.6427689183 101.1902630960 7.4882482382 382.9179638368 53.3474881351 74.7575598696 7.4869909179 366.8083687978 52.1437759083 96.3449070072 7.4874371859 365.8613555123 52.3598775598 
7.6450749936 374.8752772640 50.8719652323 74.6342649047 7.5367290907 392.8090626465 51.7541439938 68.1119060479 7.5391824082 385.7383323781 54.5835211615 88.5721765572 7.5476235865 369.7943598258 48.8488096737 63.5031122438 7.5376884422 368.4925051384 52.3598775598 
7.6560748102 375.4379133513 51.2492953696 77.1098528220 7.5869463631 395.3580719019 52.1355204345 72.0255579952 7.5887155169 388.3207637009 51.4952607676 52.2734134354 7.5979056540 372.3963715426 53.2925827918 109.9503407599 7.5879396985 371.1236547645 52.3598775598 
7.6971819975 377.5816984441 53.6668353540 103.9025215187 7.6377084224 398.1189833028 54.0821212410 95.4226753289 7.6404948905 391.1238529336 55.3879142659 108.0095367913 7.6468610221 374.8955953715 49.0170910452 52.1970639923 7.6381909548 373.7548043906 52.3598775598 
7.8471949739 385.6028746695 55.0566650075 92.2440968922 7.6871983230 400.6644120879 50.3063292396 51.0660596470 7.6897673041 393.7072132379 50.0418098577 50.4409847408 7.6935411809 377.3001574315 53.9903450872 95.8872156926 7.6884422111 376.3859540168 52.3598775598 
8.1983737944 404.5408676655 54.0476609724 92.0255726056 7.7384589594 403.3787936364 55.2253037858 108.6566353643 7.7397518830 396.3042459000 55.2549721558 98.4501764521 7.7369155368 379.6739770134 53.3104373385 84.3328659617 7.7386934673 379.0171036429 52.3598775598 
8.2522645158 407.2841822580 49.7128424965 62.7350289315 7.7878507430 406.0058128700 50.5039671082 53.8468507609 7.7897711030 399.0608789795 52.6611473846 67.4814857879 7.7858901663 382.1933041151 51.7898705892 54.8973219308 7.7889447236 381.6482532690 52.3598775598 
8.3539189551 412.5703691329 49.7820742977 68.7222922651 7.8385568965 408.6030454606 53.8596597538 92.6116956325 7.8398217311 401.6407478222 52.8752396870 71.3004108180 7.8358382421 384.9459270761 56.1906193094 105.3169463689 7.8391959799 384.2794028951 52.3598775598 
8.3674830255 413.2491109563 50.5108315924 80.8861620225 7.8887878425 411.3379348202 52.4841254111 77.2624828241 7.8905636698 404.4313499198 54.4341038117 94.1377432655 7.8850216704 387.5846846398 51.5397404894 46.8425257001 7.8894472362 386.9105525213 52.3598775598 
8.3841038655 414.0828896809 50.0329643155 78.5214594782 7.9386547850 413.8690471229 51.2667011309 62.5264348681 7.9390090249 406.9061529434 48.9238078221 52.4935424383 7.9353707734 390.2820711728 56.6575440404 102.1919522093 7.9396984925 389.5417021474 52.3598775598 
8.4631168720 418.1399219926 50.3539023792 92.5038082212 7.9896790446 416.6240670348 54.7124321644 103.2826030891 7.9892809011 409.4575777971 53.4407045138 111.3581418771 7.9821299155 392.9168604128 56.1463781632 55.6578915472 7.9899497487 392.1728517735 52.3598775598 
8.4764862477 418.8149697787 50.0187480276 -106.7987971869 8.0390908758 419.1905890019 50.0519501253 48.7724761983 8.0395114205 412.1089101334 50.7248009760 57.1756646852 8.0285179254 395.4526553875 55.6236972552 70.8324750739 8.0402010050 394.8040013996 52.3598775598 
8.4895444143 419.4734386602 50.2998626098 92.2441243944 8.0902964970 421.8669581693 55.0513905451 107.0676085252 8.0898863194 414.6797656015 53.3711933297 86.6411817775 8.0750289201 398.1177969780 56.6968723319 90.2911866196 8.0904522613 397.4351510257 52.3598775598 
8.5034215830 420.1758062299 50.7041270927 96.7462022235 8.1398899316 424.5314778609 51.0469803051 60.8015792389 8.1403263545 417.4280984421 52.9008645246 83.2879777794 8.1252612533 400.7959208799 51.7977270488 50.5874025870 8.1407035176 400.0663006519 52.3598775598 
8.5328472963 421.6664751271 51.3712758047 109.0391666409 8.1902678730 427.0920617707 52.8965038422 81.8646942939 8.1903276162 419.9596534826 50.3511715667 58.9542686742 8.1771694817 403.5970557748 55.9060287484 107.6266117996 8.1909547739 402.6974502780 52.3598775598 
8.5840545253 424.2800470906 51.3209696548 101.5785889247 8.2408620916 429.8475619033 53.3095723727 87.3931140767 8.2419758536 422.6536471424 52.1586050999 111.9705849430 8.2298782770 406.3939055552 49.8058425740 50.0459664675 8.2412060302 405.3285999041 52.3598775598 
8.5967088038 424.9229875264 50.6089230581 97.2935294972 8.2904140595 432.3735599299 50.5644574466 54.9098602999 8.2915251226 425.0949553910 47.3966881155 55.9538629323 8.2817507091 409.0799145916 54.6992937557 103.9774283323 8.2914572864 407.9597495302 52.3598775598 
8.6064735470 425.4169248083 50.3109739729 -104.7505881457 8.3415663757 435.1063041827 55.1113975396 108.3202629788 8.3425357170 427.6382329738 53.7677253349 98.9743514692 8.3318967653 411.7615269710 51.6343751485 65.0544438639 8.3417085427 410.5908991564 52.3598775598 
8.6161395625 425.9061417571 50.5921078151 94.8968704578 8.3909913690 437.7042455017 50.1272282070 50.2386522692 8.3927062560 430.3563518490 52.1488945949 72.3521145276 8.3822015529 414.2662877251 52.5283897915 74.3197437261 8.3919597990 413.2220487825 52.3598775598 
8.6289202719 426.5572272637 50.9825875935 98.4874811032 8.4419671066 440.3343969877 54.5097472800 101.1084954805 8.4429219883 432.9097722291 51.8882247904 67.3909394629 8.4290730891 416.7686961270 52.1914847147 104.6077213961 8.4422110553 415.8531984086 52.3598775598 
8.6698190599 428.6576199817 52.2226551182 114.0669592798 8.4919436737 443.0409350043 51.7132136967 69.0807442373 8.4938444346 435.6819324435 54.6449236896 98.5916667598 8.4830184777 419.4460691162 47.3653478002 54.9038249246 8.4924623116 418.4843480347 52.3598775598 
8.7096473561 430.7044104447 50.8398514425 91.6832041899 8.5420183579 445.5768505921 51.9148848975 70.8603166111 8.5430037416 438.2361052892 50.5655556333 48.9685194953 8.5337921945 421.9587941012 51.7617154397 113.4893371638 8.5427135678 421.1154976608 52.3598775598 
8.7248331804 431.4822730058 50.8930765193 90.0203177635 8.5929037231 448.3372250035 54.1362453392 97.4163412012 8.5940877959 440.9547027602 55.6652917935 108.1273934536 8.5828487360 424.4494603326 48.1247509772 67.7931407111 8.5929648241 423.7466472870 52.3598775598 
8.7364324533 432.0740085501 51.4431943465 95.0803102359 8.6422575892 450.8744235642 50.1071443014 50.0970702562 8.6435630916 443.6245096148 51.3358443841 53.9521833998 8.6345479143 426.9137447473 49.8921796458 79.9714780519 8.6432160804 426.3777969131 52.3598775598 
8.7506955263 432.8045028263 51.1567293189 90.9900128264 8.6935018586 453.5769038028 55.1805180662 109.4153413231 8.6941148434 446.2490359884 54.5940467190 90.1702641044 8.6886774585 429.7168528007 52.0208411810 94.1323573163 8.6934673367 429.0089465392 52.3598775598 
8.8281666784 436.8430216909 50.7021164684 -101.3987812521 8.7429566149 456.2084146930 50.4929092379 55.0070110119 8.7446069862 449.0413775044 53.3386395538 75.0146874153 8.7488839885 432.6777557839 48.9413938443 64.4461031599 8.7437185930 431.6400961653 52.3598775598 
8.8433115606 437.6181545593 50.9796877640 76.1280705574 8.7937342301 458.8003796447 53.6582348299 91.4908445029 8.7943903165 451.6136901014 52.2401612764 62.5231192082 8.7992809725 435.2907454766 53.2941896214 109.7335689763 8.7939698492 434.2712457915 52.3598775598 
8.8544259249 438.1868717241 51.1283976938 76.0830759584 8.8438970677 461.5287502646 52.5899575078 79.7066129728 8.8459946657 454.4302985759 54.4290537823 101.3922527615 8.8480326359 437.7752339996 48.9805130407 51.4970700193 8.8442211055 436.9023954176 52.3598775598 
8.8701009839 438.9900927364 51.1467527754 69.9562419720 8.8937946724 464.0589441815 51.0156594478 60.7902118923 8.8950556833 456.9567440650 50.0816808340 49.5356069172 8.8945114142 440.1740812816 54.1085498469 97.1766477131 8.8944723618 439.5335450437 52.3598775598 
8.9853720959 445.0547499327 51.3154278603 56.3114354045 8.9448904512 466.8079769440 54.7337099984 104.6585619215 8.9454918722 459.6217448565 55.9022113172 106.0906508262 8.9379907913 442.5530615120 53.2619418444 83.4669382082 8.9447236181 442.1646946698 52.3598775598 
9.3369831297 464.0398407822 51.6055345320 59.5305865162 8.9941923350 469.3720365591 49.9763736723 49.0404315573 8.9950879942 462.3219282681 51.6035618372 56.3556070999 8.9869154070 445.0687939022 51.9152443636 55.7639139015 8.9949748744 444.7958442959 52.3598775598 
9.4471348119 469.8602873135 49.6992913403 62.2276540200 9.0453197308 472.0312362208 54.8575146093 105.8682456916 9.0454591850 464.9255787987 53.9538896838 85.2883982979 9.0368173519 447.8226871929 56.1320598129 104.7018713610 9.0452261307 447.4269939221 52.3598775598 
9.5503185295 475.2219456051 49.7308571302 67.2450537103 9.0949990136 474.7035355234 51.1071425605 62.5878927116 9.0959631040 467.7031068257 53.1224943881 82.1273823155 9.0861148921 450.4638381809 51.4964297984 46.2077440983 9.0954773869 450.0581435482 52.3598775598 
9.5645101408 475.9322766042 50.8526054878 84.1495882009 9.1453117053 477.2534733643 52.5645417002 79.0280257616 9.1443628021 470.1325118064 48.9897030246 58.7030913644 9.1365243350 453.1696387166 56.7495143865 103.2077831964 9.1457286432 452.6892931743 52.3598775598 
9.5789055135 476.6538863065 50.2209310615 79.9479983565 9.1960268461 480.0102629890 53.4666164986 90.2279054885 9.1950242168 472.7389841885 53.7425136461 111.0358876496 9.1832646973 455.8030195039 56.1815689269 54.4822404678 9.1959798995 455.3204428004 52.3598775598 
9.6596225349 480.7955107541 49.8982520089 -107.9934518028 9.2456079491 482.5397389039 50.3977764322 53.9808742679 9.2450635379 475.3506704165 50.2274143041 51.1893880210 9.2295672588 458.3338032160 55.7347104203 72.0942895811 9.2462311558 457.9515924266 52.3598775598 
9.6723266243 481.4359298563 50.0854049682 89.9058928798 9.2967578963 485.2592525251 55.0934826907 109.0395049197 9.2955552835 477.9521500620 54.3147460714 98.7654576593 9.2761002602 461.0012399076 56.6119694474 89.5273235085 9.2964824121 460.5827420527 52.3598775598 
9.6862917243 482.1408314837 51.1039589516 101.4422042490 9.3461845001 487.8640942082 50.1523443402 51.5053625919 9.3457240051 480.6705463656 51.7328241773 71.0224151410 9.3263562581 463.6763531193 51.7941871994 50.8527211400 9.3467336683 463.2138916788 52.3598775598 
9.7002574050 482.8473703289 50.4102809542 93.3569250801 9.3970805419 490.4773280485 54.1492999596 97.7920002785 9.3959523383 483.1972264491 50.9807615530 69.6684212137 9.3781605214 466.4757807222 55.9171676843 107.1514352368 9.3969849246 465.8450413049 52.3598775598 
9.7137550661 483.5293694666 50.2854650031 92.5562821460 9.4470951185 493.1882007608 51.9417155876 72.6509533301 9.4474755248 485.8898813868 51.1890025656 106.3920530902 9.4310651267 469.2774548518 49.8514322188 50.3618034993 9.4472361809 468.4761909310 52.3598775598 
9.7800378547 486.9074413621 50.3845954997 88.0726427493 9.4970757266 495.7161209583 51.5320592059 67.2779067268 9.4968759744 488.2879961893 47.5412751105 53.2141485336 9.4827567318 471.9588707401 54.6398377964 104.9577876459 9.4974874372 471.1073405572 52.3598775598 
9.7932065820 487.5764148521 50.8309396490 99.4740502404 9.5480123027 498.4698842201 54.2846173262 99.9692872914 9.5482128567 490.8969436527 54.5561690681 106.6419581974 9.5330069706 474.6433490649 51.4876340277 63.9068470923 9.5477386935 473.7384901833 52.3598775598 
9.8038309777 488.1145329727 50.5639397016 96.3822645073 9.5973479139 501.0133672919 49.9896417060 49.5964151154 9.5981319628 493.5796237776 51.2268544431 61.9819817425 9.5830734191 477.1367401200 52.6269572306 74.8274465291 9.5979899497 476.3696398094 52.3598775598 
9.8135083177 488.6042319810 50.3427371159 -104.4659223684 9.6485596605 503.6978565095 55.0504891490 108.6599581724 9.6487619576 496.1575458191 52.9269128138 80.1397891605 9.6301944105 479.6520288539 52.1330318723 103.1772979480 9.6482412060 479.0007894355 52.3598775598 
9.8260268392 489.2414850219 50.9327632939 97.9536814726 9.6982181363 506.3488174769 50.6945672801 58.1798647394 9.6992425263 498.9170379191 53.7029943296 88.0540319322 9.6839621275 482.3164413620 47.3723231569 55.1263957381 9.6984924623 481.6319390617 52.3598775598 
9.8400274478 489.9540545997 50.6489226825 95.1415990954 9.7488131144 508.9209240661 53.1385360695 86.1792321710 9.7486186511 501.4539930749 50.9670086714 53.6947952060 9.7348889929 484.8408444523 51.7739026893 113.6604740753 9.7487437186 484.2630886878 52.3598775598 
9.9064393295 493.3721492377 50.7662813820 91.4172032268 9.7991913684 511.6596512779 52.8713720840 83.7351723223 9.7995294779 504.1978832280 55.6248840494 107.7319363074 9.7838468825 487.3233732446 48.0349363288 67.3899242661 9.7989949749 486.8942383139 52.3598775598 
9.9213575176 494.1360808075 51.1406493697 93.2103181314 9.8488041432 514.1774385613 50.6710928490 57.5323710687 9.8487876888 506.8202049667 50.8708224524 49.0060344810 9.8358032079 489.8023169251 50.0743797552 82.0394525491 9.8492462312 489.5253879400 52.3598775598 
9.9330145674 494.7307424567 50.8349073283 88.5131993678 9.9000720008 516.9215326623 54.8714614460 106.9347737313 9.8997843821 509.4947614807 55.3969994078 100.0459748962 9.8899068637 492.6065373049 51.9119135101 92.3962926439 9.8994974874 492.1565375661 52.3598775598 
9.9475258479 495.4739738176 51.1040180137 90.5726787430 9.9493256983 519.4941601325 49.9675074914 49.6800435889 9.9498211892 512.2446290990 52.4390488261 64.9834585031 9.9500141411 495.5595195685 49.0904538533 66.0633200624 9.9497487437 494.7876871923 52.3598775598 
10.0000000000 498.2128326551 53.1152166851 107.8457107394 10.0000000000 522.1121588237 54.5366267962 102.7510918599 10.0000000000 514.8338539581 53.1360411082 74.1803520899 10.0000000000 498.1550571332 53.2192574569 108.7234491504 10.0000000000 497.4188368184 52.3598775598 

